Communication-Efficient Byzantine-Resilient Federated Zero-Order Optimization

We introduce CYBER-0, the first zero-order optimization algorithm for memory-and-communication efficient Federated Learning, resilient to Byzantine faults. We show through extensive numerical experiments on the MNIST dataset and finetuning RoBERTa-Large that CYBER-0 outperforms state-of-the-art algorithms in terms of communication and memory efficiency while reaching similar accuracy. We provide theoretical guarantees on its convergence for convex loss functions.

==> data/0_iid_naive_tm_full_knowledge_0.25.csv <==
Epoch,Loss,StdDev
0,0.5063016253213087,0.024981881711396283
50,0.42623143643140793,0.02707164129720301
100,0.361170407384634,0.025837507231107486
150,0.31574691956241924,0.012006548932089321
200,0.29562952121098834,0.006741134005902102
250,0.2697427738457918,0.008863319993574944
300,0.2518260218203068,0.011017171520173943
350,0.25386686623096466,0.023748403780768573
400,0.21506134731074175,0.005754464869044437
450,0.21217875555157661,0.002100861489273995
500,0.20288310137887797,0.0031379980266670847
550,0.1962415703261892,0.002515385144665487
600,0.19163493843128285,0.004448876309710108
650,0.17882737827797732,0.00537169083857441
700,0.18454381885627905,0.015027958480248117
750,0.16779196169227362,0.001121463315047584
800,0.16625350527465343,0.010332176284476965
850,0.1548098505785068,0.005547156466210092
900,0.15103910118341446,0.005996784195565856
950,0.15287497267127037,0.004361704427918392
1000,0.1471925942848126,0.00463113654713886
1050,0.1410679491236806,0.007471630620050969
1100,0.14038256835192442,0.009643911316520978
1150,0.13561263276884952,0.00975182707557817
1200,0.12779393761108318,0.007598537488935535
1250,0.12898701165492335,0.006249804556233563
1300,0.12470949968943994,0.007444657072294761
1350,0.11741331095496814,0.005754622340306082
1400,0.11399593654399116,0.007941753556333777
1450,0.1149820724191765,0.0035884759630975846
1500,0.10664261893058817,0.009699049364740227
1550,0.11073797615244985,0.007249942400312928
1600,0.10558223569144805,0.010243675323487312
1650,0.10224572212124865,0.006273197416520029
1700,0.10351829743012786,0.008913953341152848
1750,0.09799791437884171,0.005768771391617657
1800,0.09390308956305186,0.012136623140411952
1850,0.09349950371930997,0.009308551564215152
1900,0.09455161836619179,0.003380011503900722
1950,0.09213176074748237,0.013168810779161738
1999,0.08725791905696194,0.012298453567620153


==> data/0_non_iid_naive_tm_full_knowledge_0.25.csv <==
Epoch,Loss,StdDev
0,0.4840161167085171,0.02473918653119541
50,0.3912968995670478,0.014175793831822716
100,0.34459302636484307,0.016658685216070276
150,0.3214899307737748,0.014378219940582748
200,0.2847039482245843,0.01916563872538983
250,0.26707848720252514,0.016671673421179322
300,0.2442219015210867,0.011523884276977127
350,0.2386704816793402,0.013370824531078624
400,0.22706951449314752,0.01088714799985269
450,0.21731905918568373,0.01276107115017515
500,0.20875474158674479,0.004305543106433917
550,0.1974349869415164,0.020815715397365774
600,0.18351503989348808,0.022060136575306435
650,0.1870127017609775,0.010680962693500962
700,0.1768893695746859,0.014877415495951314
750,0.17401351391648254,0.01105887442726565
800,0.17066067612419525,0.015608610540822358
850,0.15892400623609623,0.01581489684152146
900,0.1574221927051743,0.013067905457691152
950,0.15186933800578117,0.006699194614321701
1000,0.14795811691631874,0.01527629907718786
1050,0.1432160888798535,0.015266318605433043
1100,0.13623144896700978,0.012054657655362441
1150,0.13440468239908418,0.01941987883829753
1200,0.131361560896039,0.016731573251709254
1250,0.12756413438667855,0.023982701178257106
1300,0.1255350955761969,0.011525530729345245
1350,0.11768924926097195,0.02096999661709905
1400,0.11880947944397728,0.021947434759229608
1450,0.11680241922537486,0.016165418934072077
1500,0.11640841669092576,0.018522313097619512
1550,0.11224148593222101,0.018051337635977605
1600,0.10395516447412471,0.019379767257350123
1650,0.1103096369964381,0.020438486495415343
1700,0.0980790639296174,0.019740674738528332
1750,0.10333561808026086,0.019166710639771822
1800,0.09441572769234578,0.017645817545244875
1850,0.09298797355343898,0.02002770333991885
1900,0.09583540258851524,0.016601395997978507
1950,0.08878936517673235,0.021013110843522146
1999,0.09055236036268373,0.021777248398132103


==> data/2_iid_trimmed_mean_tm_full_knowledge_0.25.csv <==
Epoch,Loss,StdDev
0,0.4791985477010409,0.0594836419256332
50,0.40801626071333885,0.06723915461741281
100,0.36737144738435745,0.06750312386510203
150,0.3205671161413193,0.050602822326302574
200,0.3098158836364746,0.0566392651361901
250,0.2940699023505052,0.04307004872612515
300,0.2727984885374705,0.05133266395215221
350,0.27083489422996837,0.04339553415809372
400,0.23892257238427797,0.038067075660642206
450,0.23159356601536274,0.04296292772808529
500,0.22144753796358904,0.04330804278011871
550,0.21667972207069397,0.042854240089883845
600,0.22377643920481205,0.03667668329686333
650,0.2115435041487217,0.037905543455849566
700,0.23042297083884478,0.06661298878149376
750,0.1984641421586275,0.03472381750389903
800,0.20820605227102837,0.04393923118280435
850,0.18531718446562687,0.03908950665273759
900,0.1921349043647448,0.037635085709701865
950,0.1933720406765739,0.03912910836967062
1000,0.18388058245182037,0.04635234031974448
1050,0.17099418211728334,0.04036579781599526
1100,0.18343092873692513,0.040598733793704246
1150,0.19380545429885387,0.058072463382129
1200,0.1691197988887628,0.04575548712050095
1250,0.18392084368194142,0.04894110694907415
1300,0.17108961458628377,0.048400020453572314
1350,0.17462706239894032,0.03990761211479683
1400,0.16775593968729177,0.04729663192030689
1450,0.17036541008080044,0.06588656695442983
1500,0.1622416965352992,0.049929438397172655
1550,0.166173052508384,0.044154244045276764
1600,0.15974262061839303,0.05036980381256987
1650,0.16007199635108313,0.0502209051614185
1700,0.1743661854416132,0.06425324957749466
1750,0.15652434077734748,0.05125715032014257
1800,0.16470007020204017,0.060276341270992656
1850,0.16331588787337145,0.06855571615184275
1900,0.1661601244316747,0.07027519919961638
1950,0.15096554175640145,0.06396362690492043
1999,0.16584016173146665,0.062302350489953764


==> data/2_non_iid_trimmed_mean_tm_full_knowledge_0.25.csv <==
Epoch,Loss,StdDev
0,0.48401617879668873,0.024739200319332452
50,0.48996726237237453,0.028511148155195794
100,0.46654038534810144,0.03843531426413687
150,0.4426011946052313,0.02280953564786425
200,0.409564641614755,0.03887531837801722
250,0.36268664586047333,0.024506002312694748
300,0.31423106510192156,0.01849196773402253
350,0.3400229463974635,0.04317634797688973
400,0.32220986221606535,0.040031784815070706
450,0.31098035133133334,0.012430577240703755
500,0.28087539318948984,0.0219241455600277
550,0.324915602337569,0.0367402833423308
600,0.26153737197940546,0.01250112233403178
650,0.266324973354737,0.03487682372745094
700,0.28427183146898943,0.017255510989170494
750,0.2784543908201158,0.020298630450580387
800,0.2532063089311123,0.029960080508633486
850,0.2521448434951405,0.019223913198627915
900,0.26201106638958055,0.03331907694674092
950,0.25671850168146193,0.035933040994792775
1000,0.25051908583069843,0.02590776371328267
1050,0.23477239332472286,0.0009902115651386572
1100,0.23604093220395347,0.014163910384923605
1150,0.2176384797009329,0.0055329148821168135
1200,0.23186199382568398,0.026732273717396917
1250,0.2500129369242738,0.0010713567703209824
1300,0.22886398756721368,0.022048187110073284
1350,0.22909777506720275,0.04522744913628159
1400,0.24226989451562986,0.03502493976655666
1450,0.22521274300136915,0.026983710756429878
1500,0.22136440865385035,0.021197661252054523
1550,0.233482431465139,0.03304158136054637
1600,0.21615815946521857,0.015265037001305142
1650,0.22438832979726916,0.022387359324115726
1700,0.20916522189509124,0.019670928497873184
1750,0.19267016482384255,0.018834958375773394
1800,0.21185869630426168,0.01299201442945669
1850,0.21095936462127915,0.034367930913646004
1900,0.2436211320843237,0.04797643797278304
1950,0.20844226623497283,0.025853017364453473
1999,0.21326706517720595,0.027832496885792923


==> data/byz_comparison2/EPOCHS400-TOTAL_WORKERS100-BATCHES_PER_WORKER1-BYZANTINE_WORKERS25-MU0_001-MODEOURS-K64-BYZ_MODEFK-DATA_DISTRIBUTIONnon-ii.csv <==
Epoch,Acc,StdDev
0,13.04563492063492,1.3588916202185248
1,15.773809523809524,2.768683739006034
2,20.064484126984127,3.648278928164911
3,26.83531746031746,6.040497743150709
4,31.969246031746028,6.253050244594719
5,37.97123015873016,5.6109720170339905
6,42.93154761904762,5.013725374372796
7,46.18055555555555,6.49848916851394
8,48.75992063492063,5.805584883400841
9,52.23214285714286,3.9971357198105064
10,55.381944444444436,4.730151031673184
11,57.44047619047618,3.432847896521202
12,59.72222222222222,3.3892074610495277
13,61.830357142857146,2.4002504140744434
14,61.48313492063492,2.2935769884319224
15,64.01289682539682,2.957738767394806
16,65.15376984126983,2.2257956494230706
17,64.90575396825396,1.839000487293314
18,66.76587301587303,2.6870548346056062
19,68.22916666666667,1.9751159466333836
20,67.93154761904762,1.7491713970739515
21,70.3125,0.9352533549089698
22,69.5188492063492,0.4600009174353034
23,71.0813492063492,2.1974262334659427
24,70.85813492063491,1.8747769036670912
25,72.74305555555556,1.8629277736323326
26,72.64384920634922,0.4600009174353034
27,71.97420634920636,0.9877136781616971
28,73.73511904761905,1.401234810696977
29,73.98313492063492,0.8620112696915981
30,73.90873015873017,0.1528872520577629
31,75.07440476190477,0.835191380976325
32,75.71924603174604,1.0890128174652858
33,75.64484126984128,1.4303443308825552
34,76.93452380952381,0.5399687762171914
35,77.45535714285714,0.6400539633216239
36,77.77777777777779,0.8021310331744225
37,78.5218253968254,1.1403337234695075
38,77.82738095238095,0.6571250644589174
39,78.62103174603175,1.567020734020971
40,77.50496031746032,1.8248980296773012
41,78.10019841269842,1.3990381722391296
42,79.41468253968253,0.3905757874013803
43,78.62103174603175,0.6908922756539732
44,78.81944444444444,0.15288725205775675
45,79.16666666666667,0.9776985785926119
46,79.81150793650794,1.0940845734182927
47,78.57142857142857,0.16073265621051314
48,79.31547619047619,0.5858636811020654
49,79.6875,0.7290148043997521
50,80.13392857142857,0.9547805830813622
51,81.05158730158729,0.5837600345208261
52,80.90277777777779,0.6145591117740058
53,80.8531746031746,0.48727387659694243
54,81.15079365079366,1.1940876108344005
55,80.80357142857143,0.7612107764495459
56,80.15873015873017,0.1753737056514191
57,80.6795634920635,0.5237775813973915
58,81.6468253968254,0.7041205142152024
59,80.90277777777777,0.7835103670104823
60,81.07638888888889,0.42670264221441817
61,80.40674603174604,0.6828323362071572
62,81.69642857142857,0.7365695637359894
63,81.12599206349206,0.4135250992195727
64,82.16765873015873,0.9496125852716537
65,82.04365079365078,0.6145591117740058
66,82.53968253968253,0.5058551104754786
67,83.3829365079365,1.1909927781292664
68,82.68849206349206,0.24552318791200012
69,82.09325396825398,1.1141407462904875
70,82.46527777777779,0.40450164757688956
71,82.26686507936508,0.8768685282571356
72,81.34920634920634,0.5094900442503522
73,82.73809523809524,1.0747990416676765
74,82.29166666666667,0.7162464820532531
75,82.63888888888889,2.3255373352640967
76,82.26686507936508,0.7595928983687233
77,83.87896825396825,0.7692491279400232
78,82.88690476190476,0.18225370109993802
79,84.52380952380952,0.5296169767872614
80,82.53968253968253,0.3952722581971566
81,82.88690476190476,0.33824855399271014
82,83.65575396825396,1.4810514510747645
83,83.11011904761905,0.6075123369997915
84,83.73015873015873,0.6085240151976744
85,83.63095238095238,0.7365695637359894
86,83.97817460317462,0.5166832007936408
87,84.39980158730158,0.5644745375367569
88,84.10218253968253,0.5237775813973977
89,83.68055555555554,0.8158176688193723
90,82.96130952380952,1.285861249684103
91,84.1765873015873,0.3711961693228108
92,82.83730158730158,0.2870991295334883
93,83.03571428571428,0.8173242585954367
94,84.07738095238095,0.9720197391996674
95,83.3829365079365,0.39527225819714473
96,84.10218253968253,1.2230980164621001
97,83.73015873015872,1.2602525809437015
98,84.02777777777777,0.30577450411552504
99,84.00297619047619,0.4252586358998617
100,83.8045634920635,1.4909859489274917
101,84.27579365079364,0.9139645720579505
102,84.39980158730158,0.5166832007936433
103,84.375,0.5467611032998199
104,85.21825396825398,1.6214245167342407
105,84.64781746031746,0.273942485545321
106,83.82936507936508,0.39527225819714473
107,84.05257936507935,0.4718823807152911
108,85.3670634920635,1.2484834274457544
109,83.82936507936508,0.6828323362071523
110,85.88789682539682,1.517970609930496
111,84.92063492063491,0.9437647614305741
112,84.15178571428572,0.7006174053484895
113,83.90376984126983,0.9650335544813338
114,84.54861111111111,0.45597163469370305
115,84.15178571428571,1.0037751163119115
116,84.52380952380953,0.48600986959983666
117,84.42460317460318,0.4045016475768925
118,85.46626984126983,0.3711961693228108
119,84.72222222222223,0.7041205142151953
120,85.98710317460318,0.9820927516479762
121,84.99503968253968,0.7196735182811003
122,84.99503968253968,0.8090032951537782
123,83.92857142857143,0.6900013761529531
124,85.34226190476191,0.33824855399269765
125,84.15178571428571,0.8570016142445903
126,85.06944444444444,0.5900484748695494
127,84.9454365079365,1.1435656630355575
128,85.46626984126983,0.7595928983687242
129,84.52380952380953,1.5923314404042153
130,85.11904761904763,0.7465236579014128
131,85.29265873015873,0.809003295153769
132,84.92063492063492,1.0207894656377354
133,85.04464285714285,0.32146531242102405
134,86.7063492063492,0.4310056348457985
135,84.32539682539682,0.3711961693228095
136,86.60714285714285,0.5567942539842212
137,84.7718253968254,1.0457920953525774
138,85.78869047619048,0.6400539633216245
139,85.29265873015872,1.3383668217492082
140,85.63988095238096,0.36953532801962924
141,84.79662698412699,1.130582472226331
142,84.67261904761904,0.8570016142445911
143,85.41666666666667,1.2405752976587134
144,85.9375,1.3434129527729004
145,86.3343253968254,0.23000045871764557
146,85.46626984126983,1.0422570133656126
147,85.09424603174602,1.0171674927782641
148,85.98710317460318,0.273942485545321
149,85.7638888888889,0.4045016475768852
150,85.91269841269842,0.9726523586868835
151,86.11111111111113,0.8852464433320745
152,86.06150793650794,0.4310056348457996
153,85.83829365079366,1.2155308288534592
154,85.24305555555556,0.9119432693874141
155,85.39186507936508,1.7357567665597862
156,86.25992063492065,0.6235022366059868
157,86.45833333333333,0.16073265621051094
158,85.01984126984128,1.367015255904825
159,86.55753968253968,0.8726494090158291
160,85.91269841269842,0.9988606431350341
161,87.00396825396825,0.5512428266590522
162,85.66468253968254,0.3454461378269922
163,85.46626984126983,0.941807417958713
164,85.9375,0.45866175617328797
165,85.73908730158729,1.137092597851952
166,85.59027777777779,0.649593296314922
167,86.95436507936508,0.8270501984391343
168,86.30952380952381,0.21904168815296443
169,85.98710317460318,0.24552318791200015
170,85.78869047619048,0.4252586358998593
171,85.86309523809524,0.4252586358998617
172,86.38392857142857,0.3382485539926987
173,85.63988095238095,0.16073265621051752
174,86.21031746031746,0.245523187911992
175,86.63194444444446,0.3858221524331421
176,85.83829365079366,0.40450164757689017
177,85.78869047619048,0.5261211169542773
178,85.09424603174602,0.6381289846363398
179,86.11111111111113,0.273942485545321
180,86.35912698412699,0.769249127940015
181,86.60714285714285,0.18225370109993802
182,87.40079365079366,1.0117102209509432
183,86.85515873015872,0.2996787195831945
184,85.88789682539682,0.5445064087326429
185,86.08630952380952,0.8036632810525657
186,86.45833333333333,0.31567267017256107
187,86.97916666666667,0.6764971079854141
188,87.25198412698414,0.45597163469370977
189,86.45833333333333,0.736569563735987
190,87.07837301587301,0.4910463758239974
191,86.23511904761904,0.6400539633216245
192,86.70634920634922,0.649593296314922
193,87.47519841269842,0.8292784472867311
194,86.48313492063492,0.21335132110720575
195,85.88789682539682,0.5307771468014061
196,86.18551587301586,0.7740320701551194
197,86.6815476190476,0.42089689356341925
198,87.1031746031746,0.23000045871764557
199,87.42559523809524,0.4208968935634259
200,85.81349206349206,0.45597163469370694
201,86.63194444444446,0.6085240151976904
202,86.53273809523809,0.47448230331619135
203,86.1359126984127,0.49104637582398686
204,86.73115079365078,0.44780431759097034
205,86.18551587301586,1.047555162794789
206,87.42559523809524,1.125128593473581
207,86.97916666666667,0.5795298336085245
208,85.9375,0.36953532801963307
209,87.12797619047619,1.3156534930431445
210,87.6736111111111,0.9119432693874128
211,86.83035714285715,0.27839712699211
212,87.5,0.6846316340199589
213,86.95436507936508,0.40450164757689017
214,86.16071428571429,0.9193329857564754
215,86.78075396825396,1.2543818071827157
216,87.00396825396827,0.3711961693228096
217,86.7311507936508,0.5741982590669721
218,87.12797619047619,0.7006174053484854
219,86.48313492063492,0.8852464433320838
220,87.05357142857143,0.8439831114669449
221,86.65674603174602,0.19528789370068927
222,87.3263888888889,1.0422570133656073
223,86.95436507936508,0.9726523586868832
224,85.98710317460318,0.8852464433320838
225,87.64880952380952,0.7897660380997398
226,87.35119047619048,0.8949215551918984
227,87.12797619047619,0.9547805830813596
228,86.9295634920635,0.9895802253601205
229,86.87996031746032,0.6828323362071522
230,86.65674603174602,1.2336140987545516
231,87.20238095238096,1.0037751163119086
232,86.53273809523809,0.3695353280196264
233,86.95436507936508,0.6552502387709777
234,86.7063492063492,0.3661910481208663
235,87.12797619047619,0.3645074021998818
236,86.53273809523809,0.6764971079854026
237,87.22718253968254,0.7323820962417387
238,87.25198412698414,0.4394852466931886
239,87.42559523809524,0.36953532801962635
240,87.82242063492065,0.19528789370068686
241,86.7063492063492,0.6691834108746101
242,87.67361111111113,0.4310056348458037
243,86.18551587301586,1.2834671659658348
244,86.9295634920635,0.18559808466140412
245,86.08630952380952,1.1733012075907587
246,86.1111111111111,0.6719353761976148
247,86.40873015873017,0.35596974440494805
248,86.40873015873017,1.6316353376387447
249,86.7559523809524,0.8218274566359561
250,86.6815476190476,0.7587826657132086
251,86.97916666666667,1.0539945119482053
252,86.87996031746032,0.1855980846614054
253,86.97916666666667,0.8949215551919015
254,86.55753968253968,0.24552318791199293
255,87.17757936507935,0.8598678483809373
256,87.72321428571429,0.6165576832666646
257,85.96230158730158,1.002548756518235
258,87.07837301587301,0.5307771468014094
259,86.7311507936508,0.9017687977528654
260,86.06150793650794,0.43948524669318934
261,86.97916666666667,0.899036158749594
262,87.17757936507935,0.35596974440494383
263,86.9295634920635,1.2155308288534592
264,87.05357142857143,0.6075123369997972
265,88.21924603174602,0.5774031114495466
266,87.15277777777777,0.9726523586868833
267,86.1111111111111,1.2484834274457628
268,87.57440476190477,1.0799375524343915
269,87.05357142857143,0.36953532801963307
270,86.83035714285715,0.31567267017256107
271,87.5,0.1822537010999438
272,86.97916666666667,0.55679425398422
273,87.84722222222221,0.6235022366059804
274,87.42559523809524,0.8612973886004626
275,88.54166666666667,0.2648084883936374
276,87.37599206349205,0.7928753652354007
277,88.44246031746032,1.0279951277808863
278,86.87996031746032,0.36619104812086695
279,87.45039682539682,0.1264637776188752
280,86.95436507936508,1.5540129164504524
281,87.20238095238095,0.5399687762171895
282,86.55753968253968,0.8158176688193723
283,86.9295634920635,0.7423923386456254
284,88.1200396825397,1.3588916202185282
285,87.00396825396825,0.802131033174416
286,87.22718253968253,1.9060144897659559
287,87.42559523809524,0.5190587682652845
288,86.9295634920635,0.9418074179587013
289,88.0704365079365,0.6235022366059852
290,87.17757936507935,0.8158176688193682
291,86.65674603174602,0.305774504115525
292,88.19444444444444,0.8684097916672457
293,86.78075396825398,0.790544516394307
294,85.91269841269843,1.1987148783327952
295,88.19444444444444,1.0563263610638287
296,87.42559523809524,0.954780583081353
297,87.6984126984127,0.41352509921956815
298,87.15277777777779,0.5611958580845612
299,87.3015873015873,0.4872738765969369
300,86.40873015873017,0.35596974440494805
301,87.20238095238096,0.6900013761529556
302,86.90476190476191,1.093522206599634
303,86.58234126984128,0.2996787195831945
304,87.79761904761905,0.585863681102072
305,87.92162698412699,1.5252472084843094
306,87.37599206349206,1.4069300202066324
307,87.15277777777777,0.8512401935382237
308,87.87202380952381,0.3983724802631173
309,87.74801587301586,1.241071032063167
310,87.84722222222221,0.824815929975987
311,88.69047619047619,1.4618216297908102
312,87.6984126984127,0.5644745375367617
313,87.05357142857143,0.7967449605262346
314,87.69841269841271,0.4045016475768896
315,86.78075396825398,1.3090915893250714
316,87.54960317460318,0.3711961693228095
317,87.6984126984127,1.412166750544318
318,86.85515873015873,1.3670152559048314
319,86.97916666666667,0.7006174053484925
320,87.12797619047619,0.16073265621051752
321,86.28472222222223,0.4045016475768896
322,87.74801587301586,0.7928753652354061
323,87.45039682539682,1.6191467007886398
324,87.84722222222221,1.0873169750388352
325,87.89682539682538,0.7041205142152024
326,86.90476190476191,0.8439831114669457
327,86.5079365079365,0.39527225819714473
328,87.52480158730158,0.3858221524331421
329,87.54960317460318,0.2529275552377393
330,86.83035714285715,1.4210854715202004e-14
331,87.92162698412697,0.3952722581971566
332,87.6736111111111,0.4045016475768852
333,87.59920634920634,0.4600009174353034
334,86.33432539682538,0.8090032951537717
335,87.89682539682538,0.18559808466140543
336,87.45039682539682,0.1528872520577629
337,87.99603174603175,0.5512428266590468
338,87.62400793650794,0.704120514215199
339,87.07837301587301,0.5237775813973915
340,87.92162698412699,0.4910463758239974
341,88.34325396825398,0.5774031114495466
342,87.62400793650794,0.0927990423307046
343,87.25198412698414,0.7928753652354061
344,87.25198412698414,1.0189800885006977
345,87.6984126984127,0.5166832007936477
346,87.02876984126983,0.49479011268006157
347,89.28571428571429,0.7006174053484895
348,88.2688492063492,0.7247836902878246
349,88.2688492063492,0.7298580838076492
350,88.21924603174602,0.49104637582398497
351,87.54960317460318,0.5512428266590522
352,87.15277777777777,1.2514360924149714
353,87.82242063492062,0.33459170543730765
354,87.3015873015873,0.4872738765969369
355,87.77281746031747,0.6691834108746076
356,87.40079365079366,0.516683200793641
357,88.0704365079365,0.7093427403807071
358,87.74801587301586,0.7928753652354061
359,88.04563492063494,0.39527225819714473
360,88.04563492063492,0.7595928983687334
361,87.64880952380952,0.6165576832666709
362,88.19444444444446,0.5307771468014094
363,87.92162698412699,0.5166832007936433
364,86.85515873015872,0.8203291373284388
365,87.45039682539682,0.09279904233070713
366,87.74801587301586,0.8512401935382181
367,87.27678571428572,0.5858636811020679
368,87.22718253968254,1.350719127399816
369,87.77281746031747,1.0351506326740594
370,87.99603174603175,0.8292784472867337
371,88.12003968253968,0.28059792904227726
372,87.82242063492065,0.8158176688193682
373,87.97123015873017,1.2455237628461977
374,87.1031746031746,0.7196735182811003
375,88.02083333333333,0.948964606632396
376,87.84722222222223,0.5900484748695621
377,87.15277777777779,0.3507474113028449
378,88.51686507936508,0.35596974440493717
379,88.2440476190476,0.3793913328566052
380,87.8968253968254,0.245523187911992
381,88.09523809523809,0.8417937871268385
382,87.05357142857143,0.21904168815297728
383,87.64880952380952,0.6900013761529556
384,87.35119047619048,1.3156534930431383
385,88.34325396825396,0.7811515748027613
386,87.54960317460318,0.7928753652354117
387,87.87202380952381,0.55679425398422
388,87.40079365079366,0.9745477531938678
389,87.00396825396825,0.8158176688193766
390,88.59126984126983,0.24552318791199917
391,87.17757936507935,0.4310056348457985
392,88.02083333333333,0.3156726701725678
393,88.16964285714285,0.10522422339085816
394,87.42559523809524,1.3570797639190961
395,87.5,1.1152444025752546
396,87.6984126984127,0.8641493745131181
397,87.27678571428571,0.4380833763059465
398,88.51686507936508,0.7928753652354122
399,87.87202380952381,1.1542734402996124
400,88.41765873015872,0.09279904233069954


==> data/byz_comparison2/EPOCHS400-TOTAL_WORKERS100-BATCHES_PER_WORKER1-BYZANTINE_WORKERS25-MU0_001-MODEOURS-K64-BYZ_MODELABEL_FLIPPING-DATA_DISTRIBUTIONnon-ii.csv <==
Epoch,Acc,StdDev
0,11.681547619047619,1.275775907699572
1,16.220238095238095,2.8488377558149773
2,20.634920634920633,3.355279875878829
3,25.64484126984127,4.648296527122215
4,34.176587301587304,6.595170644126266
5,38.6904761904762,6.623556314554789
6,42.11309523809524,5.588122903367857
7,46.4781746031746,6.092513832954075
8,50.81845238095238,4.676266774544843
9,53.249007936507944,4.70825327358873
10,54.464285714285715,3.79828839824411
11,57.58928571428572,2.5824634169137126
12,59.44940476190476,2.768683739006035
13,61.28472222222222,1.542092416340258
14,63.59126984126984,1.5985003020160757
15,63.492063492063494,0.764436260288813
16,65.99702380952381,1.2641512834697022
17,66.56746031746032,1.509436910188786
18,68.08035714285715,2.167550894488179
19,68.82440476190476,2.223030341299269
20,69.5684523809524,0.9489646066323827
21,69.71726190476191,0.7944254651809028
22,71.45337301587301,2.1771782090629674
23,73.93353174603176,1.2455237628461977
24,73.33829365079364,0.3661910481208717
25,73.6111111111111,0.9017687977528654
26,74.82638888888889,0.6719353761976149
27,74.15674603174602,1.5516361428191539
28,75.34722222222223,0.749812324297173
29,75.42162698412699,0.3117511183029909
30,76.21527777777779,0.25292755523773464
31,76.83531746031746,1.5082138686022637
32,76.14087301587301,0.608524015197681
33,75.91765873015872,0.5900484748695558
34,77.77777777777777,1.251436092414968
35,77.7529761904762,0.18225370109993802
36,77.45535714285714,1.3156534930431323
37,77.7281746031746,0.7423923386456192
38,77.25694444444444,1.0940845734182933
39,78.27380952380952,0.5261211169542774
40,78.96825396825398,1.5480641403102426
41,79.4890873015873,0.39057578740137855
42,80.13392857142857,0.8439831114669449
43,80.18353174603175,1.3937521149034837
44,79.93551587301586,0.9220054710040249
45,80.35714285714285,0.27839712699211
46,79.06746031746032,1.8629277736323364
47,79.78670634920636,1.816790334505207
48,81.27480158730158,0.03507474113029052
49,80.8531746031746,1.0615542936028042
50,80.90277777777777,0.12646377761887057
51,80.5059523809524,1.0037751163119084
52,81.44841269841271,1.499624648594343
53,80.95238095238095,1.2685230012444908
54,81.47321428571429,0.6429306248420525
55,83.06051587301587,0.5512428266590557
56,81.96924603174602,0.4310056348458048
57,81.59722222222223,0.7247836902878163
58,81.72123015873017,1.7143620693239556
59,82.24206349206348,0.245523187911992
60,82.49007936507935,0.6774057680430383
61,82.66369047619048,0.8612973886004626
62,82.66369047619047,0.4972702791608052
63,82.56448412698414,0.33459170543730765
64,81.9940476190476,0.42525863589985263
65,82.39087301587301,0.4872738765969309
66,82.78769841269842,0.7323820962417393
67,83.30853174603175,0.46399521165351537
68,83.11011904761905,0.6846316340199553
69,83.60615079365078,0.18559808466140412
70,83.30853174603173,0.7196735182811004
71,84.27579365079366,0.5094900442503522
72,82.4156746031746,0.07014948226056765
73,82.86210317460318,0.2300004587176522
74,83.11011904761905,0.5983302619947869
75,84.10218253968254,0.792875365235401
76,83.95337301587303,0.8768685282571224
77,84.54861111111111,0.7298580838076438
78,84.5486111111111,0.33459170543730377
79,84.375,0.8173242585954414
80,84.27579365079364,0.3661910481208717
81,83.80456349206348,0.35596974440493717
82,83.65575396825396,0.1855980846614054
83,84.92063492063492,1.0117102209509496
84,84.27579365079366,1.3857852226883922
85,84.74702380952381,0.6342615006222467
86,84.375,1.3072107096333818
87,84.12698412698414,0.49104637582398686
88,85.09424603174602,1.1041581988865128
89,85.24305555555556,0.933937023004107
90,84.27579365079364,0.6438866560390465
91,84.2013888888889,0.3952722581971566
92,85.26785714285715,0.6846316340199553
93,84.7718253968254,1.1024856533180958
94,85.31746031746032,0.4600009174352993
95,86.01190476190474,1.067909233214829
96,84.64781746031747,0.5478849710906412
97,85.59027777777777,0.7595928983687235
98,84.49900793650794,0.5644745375367569
99,85.46626984126983,0.820329137328433
100,85.26785714285715,0.7006174053484869
101,85.1438492063492,1.1909927781292609
102,85.1438492063492,0.704120514215199
103,86.16071428571429,0.8949215551918948
104,84.74702380952381,0.3793913328566052
105,85.41666666666667,0.5858636811020678
106,85.91269841269842,0.3057745041155258
107,85.96230158730158,0.34544613782698574
108,85.01984126984127,1.4082410284303923
109,85.39186507936508,0.6988592660518571
110,85.98710317460318,0.9650335544813372
111,85.1934523809524,0.3695353280196236
112,85.83829365079366,0.30577450411552504
113,85.51587301587301,0.8684097916672409
114,85.34226190476191,0.8036632810525568
115,85.7638888888889,0.46000091743530597
116,85.46626984126983,0.33459170543729644
117,86.33432539682538,0.4910463758239936
118,84.92063492063492,0.6438866560390465
119,85.46626984126983,0.19528789370068927
120,86.35912698412699,0.2739424855453146
121,85.5654761904762,0.9776985785926119
122,86.08630952380952,0.585863681102072
123,86.30952380952381,1.0327709728996566
124,85.11904761904762,0.18225370109993802
125,85.83829365079366,0.909917476579568
126,85.5406746031746,0.6495932963149196
127,86.55753968253968,1.27481123768813
128,86.1111111111111,0.36619104812086695
129,86.83035714285715,1.2135049427306641
130,85.76388888888887,1.038709900365677
131,85.81349206349206,0.5644745375367569
132,85.78869047619048,0.060751233699977404
133,86.25992063492062,0.764436260288813
134,86.1111111111111,0.7740320701551194
135,86.53273809523809,1.3323785732701676
136,86.21031746031747,0.3905757874013803
137,85.71428571428572,0.6846316340199553
138,87.20238095238096,0.12150246739996061
139,85.86309523809524,0.3382485539927039
140,86.97916666666667,0.5567942539842212
141,86.18551587301589,1.200253336563774
142,86.40873015873017,1.172252212112751
143,86.5079365079365,0.551242826659047
144,86.06150793650794,0.5644745375367575
145,86.06150793650794,1.0243986323444139
146,85.86309523809523,0.5296169767872722
147,86.65674603174604,0.5166832007936433
148,86.5079365079365,0.5058551104754693
149,86.60714285714288,0.24300493479992122
150,87.05357142857143,0.5467611032998199
151,85.98710317460318,0.7196735182811003
152,86.43353174603173,1.1878898824234159
153,86.3343253968254,0.3858221524331354
154,86.60714285714285,0.9643959372630765
155,87.62400793650794,0.8726494090158313
156,86.7559523809524,0.716246482053256
157,86.40873015873017,0.24552318791199917
158,86.21031746031747,0.8158176688193723
159,87.3263888888889,0.42670264221441817
160,87.20238095238096,0.5795298336085336
161,86.53273809523809,0.6342615006222334
162,87.20238095238096,0.585863681102072
163,85.71428571428572,0.5296169767872748
164,86.78075396825398,0.8425241940209834
165,86.5079365079365,1.0457920953525792
166,86.43353174603175,0.5512428266590468
167,87.15277777777777,0.8270501984391342
168,87.59920634920634,1.2877733120780923
169,88.31845238095237,1.1542734402996124
170,87.64880952380952,1.1152444025752504
171,86.85515873015873,0.7547184550943875
172,87.22718253968253,0.8512401935382178
173,87.54960317460318,0.6495932963149208
174,86.3343253968254,0.7905445163943013
175,86.55753968253968,0.49104637582400024
176,86.85515873015872,1.130582472226337
177,87.45039682539681,0.516683200793641
178,86.95436507936508,0.18559808466140412
179,87.42559523809524,0.6342615006222467
180,87.02876984126983,0.4310056348457985
181,87.12797619047619,0.8218274566359562
182,87.62400793650795,0.6691834108746096
183,88.16964285714285,0.5795298336085305
184,88.39285714285715,1.45802960879951
185,86.78075396825398,0.8894058073929089
186,87.02876984126983,0.5307771468014094
187,87.15277777777777,0.5445064087326466
188,87.59920634920634,1.1223917161691157
189,87.74801587301589,0.1952878937006917
190,86.58234126984128,1.2002533365637793
191,87.62400793650794,0.7740320701551231
192,88.59126984126983,0.5900484748695558
193,87.92162698412699,0.8620112696916086
194,88.3184523809524,0.4972702791608002
195,87.02876984126983,0.4559716346937097
196,87.25198412698414,0.28059792904227726
197,86.97916666666667,0.36953532801961975
198,88.14484126984127,0.4478043175909638
199,87.10317460317462,0.46399521165351665
200,87.52480158730158,0.3117511183029909
201,87.77281746031747,1.2455237628462035
202,86.9295634920635,0.6495932963149132
203,87.64880952380952,0.9470180105176966
204,87.40079365079366,0.809003295153774
205,87.59920634920634,0.838132204797411
206,87.5,0.36450740219987604
207,87.6736111111111,0.5774031114495466
208,87.59920634920634,0.5741982590669721
209,86.95436507936508,0.774032070155127
210,88.02083333333333,0.33824855399269765
211,87.05357142857143,0.47448230331619434
212,88.46726190476188,0.21904168815297084
213,86.95436507936508,0.5774031114495407
214,87.57440476190476,0.6571250644589174
215,88.44246031746032,0.2133513211072063
216,87.40079365079366,0.933937023004107
217,87.07837301587301,0.47188238071528943
218,88.02083333333333,0.736569563735987
219,88.44246031746032,0.49479011268006157
220,88.14484126984128,1.130582472226337
221,87.67361111111113,0.40450164757688867
222,86.6815476190476,0.4380833763059417
223,88.14484126984127,0.6205355160315914
224,87.74801587301586,0.39057578740137855
225,87.6736111111111,0.7716443048662709
226,87.99603174603175,0.9299768481772173
227,87.79761904761905,0.4821979686315372
228,87.32638888888887,0.6205355160315823
229,87.54960317460318,0.5774031114495468
230,87.37599206349206,1.1141407462904875
231,88.14484126984128,0.8852464433320791
232,88.09523809523809,0.18225370109993802
233,88.96329365079366,0.6988592660518572
234,87.92162698412699,0.5741982590669787
235,87.92162698412699,0.1855980846614054
236,87.74801587301586,0.4872738765969369
237,88.51686507936508,1.0632912257056575
238,88.34325396825398,0.33459170543730093
239,87.20238095238096,0.9547805830813528
240,87.54960317460318,0.6085240151976844
241,87.87202380952381,0.5858636811020654
242,87.72321428571429,0.4821979686315372
243,87.89682539682538,0.809003295153769
244,87.64880952380952,0.21044844678170962
245,87.99603174603175,0.23000045871764965
246,87.54960317460318,0.7928753652354011
247,87.87202380952381,1.0799375524343915
248,87.77281746031747,0.6774057680430383
249,87.64880952380952,0.36953532801962924
250,88.14484126984127,0.4045016475768829
251,87.92162698412699,0.8090032951537783
252,88.69047619047619,0.9173235123465758
253,87.27678571428571,0.6165576832666634
254,88.91369047619048,0.4972702791608052
255,87.74801587301586,0.6719353761976271
256,87.72321428571428,1.0952084407648575
257,87.54960317460318,1.0025487565182394
258,87.74801587301586,0.8158176688193723
259,87.92162698412699,0.8641493745131209
260,88.54166666666667,0.33824855399269765
261,88.59126984126983,1.5845865917622346
262,88.83928571428572,0.18225370109993802
263,88.02083333333333,0.8173242585954461
264,87.54960317460318,0.3661910481208724
265,88.24404761904763,0.9431127649718031
266,87.3263888888889,0.9534912096597721
267,87.89682539682538,0.922005471004024
268,88.44246031746032,1.1207463817157752
269,87.97123015873017,0.8512401935382125
270,88.34325396825398,1.061554293602809
271,89.13690476190476,0.21904168815297087
272,88.2936507936508,0.07014948226056764
273,87.6984126984127,0.43948524669318856
274,88.14484126984128,0.140298964521142
275,87.99603174603173,0.824815929975987
276,88.78968253968254,0.45597163469370305
277,88.59126984126983,0.6664200814754168
278,88.2688492063492,0.577403111449535
279,89.16170634920634,0.40450164757688956
280,88.91369047619048,0.7587826657132086
281,88.2936507936508,0.9139645720579506
282,87.87202380952381,0.5858636811020654
283,87.8720238095238,0.3983724802631226
284,88.16964285714285,0.7006174053484869
285,87.59920634920634,0.47188238071529115
286,87.6984126984127,0.6205355160315914
287,88.0704365079365,0.3711961693228095
288,88.0704365079365,0.4947901126800589
289,88.2936507936508,0.4872738765969369
290,87.87202380952381,0.27839712699211
291,88.59126984126986,0.5237775813973914
292,88.16964285714285,0.917323512346575
293,88.21924603174602,0.4559716346937072
294,88.71527777777777,0.6664200814754148
295,88.71527777777777,0.12646377761887057
296,88.8640873015873,0.8512401935382214
297,88.64087301587301,0.23000045871764965
298,88.78968253968253,0.8684097916672409
299,88.14484126984127,0.4478043175909638
300,88.4920634920635,0.7093427403807071
301,88.16964285714285,0.789766038099733
302,88.59126984126983,0.3117511183029894
303,88.93849206349206,0.1855980846614092
304,88.39285714285715,0.6764971079854131
305,88.61607142857143,0.42089689356341925
306,88.24404761904763,0.36450740219987604
307,89.58333333333333,1.0147456619781128
308,88.91369047619048,0.4972702791608052
309,88.14484126984128,0.23000045871765373
310,88.59126984126983,0.8292784472867296
311,88.36805555555554,0.9017687977528782
312,88.24404761904763,0.843983111466942
313,88.4920634920635,0.6235022366059852
314,88.64087301587301,0.3117511183029909
315,89.16170634920634,0.42670264221441206
316,88.91369047619048,1.3240424419681682
317,88.19444444444444,1.2543818071827157
318,88.54166666666667,1.2987130418240136
319,88.61607142857143,0.5190587682652853
320,88.56646825396825,0.31175111830298297
321,88.64087301587301,0.8684097916672409
322,88.71527777777777,0.6381289846363396
323,88.34325396825398,0.5644745375367536
324,88.4920634920635,0.3117511183029909
325,88.61607142857143,0.47448230331619434
326,88.8888888888889,1.009884576959439
327,88.46726190476191,0.36450740219987604
328,87.84722222222223,0.6495932963149199
329,89.28571428571429,0.6165576832666646
330,88.2440476190476,0.9173235123465758
331,88.69047619047619,0.5567942539842212
332,88.76488095238095,0.835191380976325
333,88.76488095238096,0.10522422339085816
334,88.2440476190476,0.7390706560392527
335,88.16964285714285,1.0037751163119122
336,88.69047619047619,0.6571250644589175
337,89.2609126984127,0.42670264221441817
338,88.78968253968254,0.5993574391664023
339,88.81448412698414,0.7928753652354061
340,89.18650793650794,1.3383668217492086
341,89.8065476190476,0.37939133285660337
342,89.53373015873017,0.878970493386378
343,89.28571428571428,0.9945405583215989
344,88.34325396825398,0.34544613782698746
345,88.56646825396825,0.5094900442503522
346,89.4593253968254,0.39057578740137616
347,89.31051587301589,0.6691834108745984
348,88.41765873015872,0.1528872520577629
349,88.54166666666667,0.3037561684998986
350,87.77281746031747,0.1855980846614054
351,88.34325396825398,0.5166832007936352
352,88.96329365079366,0.24552318791200012
353,88.83928571428572,0.16073265621050875
354,88.69047619047619,1.0111020392182342
355,88.56646825396825,1.089012817465279
356,89.21130952380952,0.4252586358998593
357,88.61607142857143,0.9489646066323931
358,89.4593253968254,1.0873169750388385
359,89.21130952380952,0.700617405348492
360,89.01289682539682,0.4045016475768925
361,89.18650793650794,0.45597163469370694
362,89.01289682539682,0.33459170543730765
363,88.36805555555554,0.2455231879119867
364,88.6656746031746,0.23000045871764557
365,89.28571428571429,0.7390706560392528
366,88.64087301587301,0.8248159299759865
367,89.4593253968254,0.33459170543730204
368,88.6656746031746,0.15288725205775675
369,89.11210317460318,1.1878898824234154
370,88.2936507936508,0.5993574391664023
371,88.4920634920635,1.2892054978538712
372,88.81448412698411,0.41352509921956615
373,88.81448412698414,0.3117511183029958
374,88.54166666666667,0.7587826657132151
375,88.69047619047619,0.12150246739996061
376,88.64087301587301,0.6552502387709711
377,89.01289682539682,0.9877136781616997
378,88.59126984126983,0.6908922756539779
379,89.21130952380952,0.7290148043997521
380,87.8968253968254,0.6085240151976854
381,88.66567460317462,0.5837600345208219
382,88.8640873015873,0.8852464433320838
383,89.11210317460318,0.7595928983687293
384,88.96329365079366,0.5611958580845612
385,88.69047619047619,0.4744823033161884
386,89.8065476190476,0.3382485539927039
387,88.8640873015873,0.43948524669318856
388,89.53373015873017,0.8598678483809373
389,89.80654761904763,0.31567267017256107
390,88.41765873015873,0.6438866560390447
391,88.59126984126983,0.704120514215199
392,88.4920634920635,0.6115490082310509
393,88.2688492063492,0.47188238071529115
394,89.21130952380952,0.6342615006222467
395,88.8640873015873,0.7119394888098853
396,89.65773809523809,0.6571250644589174
397,89.01289682539682,0.43100563484580995
398,89.43452380952381,0.2648084883936334
399,88.64087301587301,0.7928753652354007
400,88.8640873015873,0.3661910481208724


==> data/byz_comparison2/EPOCHS400-TOTAL_WORKERS100-BATCHES_PER_WORKER1-BYZANTINE_WORKERS25-MU0_001-MODEOURS-K64-BYZ_MODEMAX_ACCEPTED-DATA_DISTRIBUTIONnon-ii.csv <==
Epoch,Acc,StdDev
0,12.87202380952381,1.6537284799771486
1,15.17857142857143,3.1426654883843574
2,18.129960317460316,4.489155813736593
3,26.314484126984127,7.510172905745916
4,32.8125,7.325248632398426
5,38.34325396825397,6.386204053585647
6,43.57638888888889,4.739504813790632
7,46.80059523809524,6.945861533418372
8,51.51289682539683,5.927631251018181
9,55.0843253968254,6.310334878487796
10,56.770833333333336,6.097862526361234
11,59.00297619047618,4.840695508152263
12,60.71428571428572,4.040299608669585
13,62.40079365079365,4.0262686300100246
14,64.98015873015873,2.808608664065886
15,66.88988095238095,2.5974260836480205
16,68.60119047619048,1.644777245197344
17,68.82440476190476,2.3910067966259922
18,68.32837301587301,2.6594426461825753
19,69.64285714285715,2.00755023262382
20,71.35416666666667,2.643202331596963
21,71.82539682539682,1.9118147163295376
22,73.78472222222223,2.362538334148783
23,72.2718253968254,1.180096949739123
24,74.03273809523809,1.799098321758141
25,75.37202380952381,1.792933489278549
26,75.54563492063492,1.3507191273998096
27,75.47123015873017,2.0478963644189516
28,75.52083333333333,2.0895245307366603
29,76.93452380952381,1.272879704400426
30,77.70337301587301,1.345243216500063
31,77.80257936507938,1.3977185321037089
32,77.50496031746032,0.6085240151976788
33,77.20734126984128,1.080506989622625
34,77.90178571428571,0.6429306248420525
35,78.74503968253968,0.2529275552377393
36,78.29861111111111,0.24552318791200015
37,78.96825396825396,0.6908922756539796
38,80.53075396825396,0.881067443865658
39,79.86111111111111,0.9688504456659053
40,78.54662698412699,0.769249127940015
41,79.81150793650794,1.5008546895245345
42,80.30753968253968,0.5058551104754804
43,80.53075396825398,0.5644745375367614
44,80.87797619047619,0.12150246739996061
45,81.07638888888889,0.7692491279400222
46,80.38194444444446,0.3858221524331421
47,80.4315476190476,0.736569563735987
48,81.4484126984127,1.2834671659658317
49,80.8531746031746,1.035150632674065
50,81.62202380952381,1.496750621985575
51,80.75396825396825,0.5837600345208208
52,80.97718253968253,0.9299768481772128
53,81.91964285714285,1.314250128917835
54,82.4156746031746,0.7644362602888075
55,82.9861111111111,0.5741982590669807
56,82.16765873015873,0.6323188880943444
57,82.8125,1.1086059840588791
58,83.77976190476191,1.2286176663195265
59,83.55654761904763,1.2685230012444906
60,82.6140873015873,0.3952722581971566
61,81.87003968253968,0.2870991295334838
62,83.06051587301586,0.8852464433320776
63,84.49900793650794,0.5445064087326429
64,82.81250000000001,0.634261500622244
65,83.40773809523809,0.6571250644589158
66,83.35813492063492,0.7811515748027638
67,83.45734126984127,0.3711961693228108
68,82.36607142857143,0.3983724802631244
69,84.47420634920634,1.3438707523952542
70,84.59821428571429,0.7897660380997353
71,83.11011904761905,1.0799375524343895
72,83.48214285714286,1.2195725052722486
73,84.32539682539682,0.35596974440494383
74,83.87896825396825,0.9839699615514546
75,84.69742063492065,0.5058551104754758
76,85.01984126984127,0.9612015067002039
77,85.81349206349205,0.7298580838076432
78,83.65575396825396,0.39527225819715067
79,83.97817460317462,0.5478849710906356
80,84.97023809523809,1.5114731136103678
81,84.79662698412697,0.8248159299759865
82,85.3670634920635,0.7595928983687376
83,85.29265873015873,0.3711961693228108
84,85.04464285714285,0.5190587682652797
85,83.75496031746032,0.1528872520577629
86,85.44146825396825,1.2892054978538712
87,85.71428571428571,0.7162464820532596
88,85.21825396825396,0.8292784472867348
89,85.81349206349206,0.8726494090158313
90,85.06944444444444,0.5478849710906356
91,85.01984126984128,0.941807417958713
92,86.01190476190476,0.5399687762171914
93,84.89583333333333,0.8036632810525701
94,86.06150793650794,0.8158176688193682
95,84.87103174603175,0.5478849710906356
96,84.59821428571428,0.7944254651808988
97,84.69742063492065,0.9457180538163503
98,86.01190476190476,0.16073265621051094
99,84.49900793650794,0.9688504456659035
100,85.81349206349206,0.6381289846363396
101,85.81349206349205,0.6323188880943446
102,86.35912698412699,0.5644745375367575
103,86.58234126984128,0.4310056348457985
104,86.18551587301589,0.6323188880943444
105,85.5406746031746,0.4135250992195727
106,85.59027777777779,0.9820927516479886
107,86.01190476190476,0.060751233699977404
108,86.58234126984128,0.6552502387709735
109,86.3343253968254,0.6205355160315823
110,85.66468253968253,0.4135250992195727
111,86.03670634920634,0.1264637776188752
112,86.53273809523812,0.8612973886004626
113,85.7638888888889,0.42670264221441817
114,86.28472222222223,1.2455237628462035
115,85.5654761904762,1.1381739985698203
116,85.59027777777779,0.4910463758239912
117,86.78075396825398,0.2529275552377393
118,86.06150793650795,0.9139645720579505
119,86.7063492063492,0.39527225819715067
120,86.58234126984127,0.28059792904227726
121,87.02876984126983,0.7423923386456267
122,86.3343253968254,0.596270599214845
123,86.58234126984127,0.7423923386456267
124,86.9295634920635,0.15288725205776213
125,86.80555555555556,0.5741982590669722
126,86.85515873015873,0.7595928983687242
127,87.05357142857143,1.324042441968171
128,86.08630952380952,0.9776985785926101
129,86.78075396825398,0.5512428266590425
130,86.38392857142856,0.7897660380997361
131,86.80555555555556,0.6719353761976271
132,86.38392857142857,0.7465236579014062
133,86.48313492063492,0.5900484748695607
134,87.57440476190476,0.6400539633216239
135,86.28472222222223,0.6828323362071522
136,87.64880952380952,0.6313453403451288
137,86.3343253968254,1.3090915893250632
138,87.17757936507935,0.6085240151976854
139,86.40873015873017,0.551242826659047
140,86.7311507936508,0.9200018348706094
141,87.07837301587301,1.0457920953525752
142,86.55753968253968,0.4872738765969369
143,87.5,0.42089689356341925
144,88.14484126984127,0.2455231879119992
145,86.78075396825398,0.6323188880943399
146,87.17757936507935,0.5644745375367575
147,86.80555555555554,0.2870991295334883
148,86.53273809523809,0.6342615006222467
149,86.23511904761905,0.18225370109993802
150,86.83035714285712,0.7587826657132151
151,87.1031746031746,0.5512428266590522
152,86.5079365079365,0.1753737056514258
153,87.87202380952381,0.42089689356341925
154,87.17757936507935,0.8090032951537754
155,87.40079365079366,0.764436260288813
156,86.97916666666667,0.9173235123465758
157,87.37599206349206,0.6552502387709735
158,86.25992063492065,0.3117511183029894
159,87.17757936507935,1.5276650391304012
160,87.05357142857144,0.6313453403451289
161,86.80555555555556,0.2870991295334883
162,88.04563492063492,0.18559808466140412
163,87.45039682539682,0.1855980846614054
164,87.05357142857143,0.9945405583215925
165,87.87202380952381,0.3983724802631173
166,87.84722222222223,0.9017687977528654
167,86.43353174603175,0.273942485545321
168,87.64880952380952,0.4380833763059465
169,87.35119047619048,0.2648084883936374
170,88.0704365079365,0.6774057680430383
171,88.21924603174602,0.5445064087326361
172,87.07837301587301,0.5307771468014094
173,87.54960317460318,0.43100563484580995
174,88.12003968253968,0.7692491279400284
175,87.47519841269843,0.4910463758239974
176,87.89682539682538,0.5993574391663956
177,87.20238095238095,0.31567267017256107
178,87.54960317460318,0.28709912953349037
179,87.45039682539682,0.6205355160315847
180,86.95436507936508,0.6115490082310447
181,87.40079365079366,1.245523762846204
182,87.94642857142857,0.45866175617328797
183,87.45039682539682,0.7835103670104839
184,88.44246031746032,0.8852464433320892
185,88.09523809523809,0.3037561684998986
186,87.99603174603175,0.6988592660518517
187,88.34325396825398,0.4394852466931856
188,87.25198412698411,0.2870991295334883
189,87.84722222222221,1.0351506326740672
190,87.6984126984127,0.3661910481208724
191,88.02083333333333,0.7365695637359831
192,87.52480158730158,0.6719353761976217
193,88.74007936507935,0.6115490082310501
194,87.67361111111113,0.40450164757688867
195,87.74801587301586,0.5512428266590557
196,87.82242063492065,0.9279904233070295
197,88.09523809523809,1.315653493043135
198,87.92162698412699,0.4310056348457996
199,87.92162698412699,0.2996787195831984
200,88.41765873015873,0.6719353761976271
201,88.61607142857143,0.16073265621050875
202,88.76488095238095,0.47448230331619506
203,88.83928571428571,0.5190587682652852
204,87.79761904761904,0.8612973886004626
205,88.09523809523809,0.5795298336085305
206,88.2688492063492,0.5644745375367575
207,87.67361111111113,0.46399521165351537
208,88.44246031746032,0.8956086351819365
209,87.35119047619048,0.4586617561732872
210,88.09523809523809,0.7944254651809028
211,88.29365079365078,0.34544613782698574
212,88.88888888888887,0.3057745041155312
213,88.44246031746032,1.1240346422246683
214,88.41765873015873,1.1289490750735152
215,88.19444444444446,0.33459170543730204
216,89.03769841269842,0.6664200814754168
217,87.57440476190476,0.7587826657132151
218,87.79761904761905,0.5795298336085238
219,88.19444444444446,0.5237775813973914
220,88.59126984126983,1.440628544787467
221,88.46726190476191,0.3695353280196264
222,88.44246031746032,0.9745477531938789
223,87.97123015873017,0.9688504456658986
224,88.02083333333333,0.48600986959984244
225,88.0704365079365,0.36619104812086567
226,87.97123015873017,0.23000045871765376
227,88.76488095238096,1.1717273622041398
228,87.6736111111111,0.7740320701551194
229,88.0456349206349,0.5993574391663956
230,88.96329365079366,1.0025487565182392
231,88.16964285714285,0.26480848839363075
232,88.04563492063492,0.9119432693874129
233,88.0704365079365,0.5237775813973915
234,87.82242063492065,0.48727387659693683
235,88.16964285714288,1.1135885079684362
236,87.8968253968254,0.6828323362071572
237,87.35119047619048,0.7897660380997353
238,88.6656746031746,0.7498123242971746
239,88.12003968253968,0.2996787195831945
240,89.11210317460318,0.838132204797411
241,89.01289682539682,0.5644745375367615
242,87.97123015873017,0.12646377761886593
243,88.83928571428572,0.5858636811020678
244,88.0704365079365,0.0927990423307046
245,88.71527777777779,0.5445064087326466
246,88.74007936507938,0.7247836902878205
247,88.14484126984127,0.5611958580845545
248,87.64880952380952,0.7365695637359894
249,88.71527777777779,0.3507474113028449
250,88.64087301587301,0.5058551104754786
251,89.2609126984127,0.19528789370069588
252,88.98809523809526,0.5567942539842212
253,88.02083333333333,0.21044844678170962
254,88.39285714285712,0.42089689356341925
255,88.44246031746032,0.5774031114495466
256,88.46726190476191,0.6165576832666709
257,88.8640873015873,0.4559716346937097
258,88.39285714285715,0.6165576832666634
259,89.23611111111113,0.7119394888098877
260,89.11210317460318,0.6664200814754186
261,88.09523809523809,0.4744823033162017
262,87.99603174603175,0.5166832007936477
263,88.39285714285715,0.8949215551918984
264,88.46726190476191,1.7042859665287144
265,88.39285714285715,0.700617405348494
266,88.83928571428572,0.9547805830813515
267,88.41765873015872,0.1753737056514191
268,88.19444444444446,0.15288725205775675
269,88.0704365079365,0.03507474113027712
270,88.34325396825398,0.35596974440493717
271,88.31845238095237,0.26480848839363336
272,89.03769841269843,0.7716443048662774
273,88.29365079365078,0.49104637582398686
274,88.16964285714285,0.43808337630594013
275,88.2936507936508,0.6381289846363396
276,89.21130952380952,0.7390706560392499
277,88.8888888888889,0.3345917054373038
278,87.99603174603175,0.6495932963149208
279,89.0625,1.3406628721963842
280,87.82242063492065,0.732382096241738
281,89.50892857142857,0.8949215551919086
282,89.11210317460318,0.4559716346937075
283,88.59126984126983,0.34544613782698574
284,88.09523809523809,0.6571250644589175
285,88.83928571428571,0.8505172717997209
286,89.60813492063492,0.6495932963149199
287,88.69047619047619,0.16073265621051752
288,89.13690476190476,0.27839712699211
289,88.91369047619048,0.36953532801962924
290,88.16964285714285,0.5296169767872682
291,88.61607142857143,0.43808337630594013
292,89.38492063492065,0.47188238071529115
293,88.74007936507935,0.4310056348457985
294,88.4920634920635,0.19528789370068927
295,88.59126984126983,1.247004473211953
296,88.96329365079366,0.15288725205776751
297,89.08730158730158,0.24552318791199917
298,88.74007936507935,0.7196735182810942
299,88.3184523809524,0.24300493479991542
300,89.43452380952381,0.7587826657132151
301,89.4593253968254,0.5512428266590491
302,88.74007936507935,0.5644745375367569
303,90.12896825396825,0.43948524669318934
304,89.68253968253968,0.6381289846363398
305,89.53373015873017,0.8512401935382123
306,88.59126984126983,0.8270501984391408
307,89.90575396825396,0.3507474113028516
308,90.10416666666667,0.27839712699210495
309,87.94642857142856,1.0037751163119084
310,88.54166666666667,0.5983302619947833
311,88.8888888888889,0.5166832007936433
312,88.64087301587301,0.5478849710906412
313,89.21130952380952,1.0952084407648703
314,89.2609126984127,0.42670264221441817
315,88.2936507936508,0.140298964521142
316,88.8640873015873,0.596270599214845
317,88.8888888888889,0.28709912953349037
318,89.75694444444446,0.03507474113028382
319,88.83928571428571,1.5284701327510535
320,88.83928571428571,0.12150246739995481
321,88.93849206349205,0.28709912953349037
322,88.83928571428571,0.7006174053484895
323,89.8313492063492,0.8894058073929151
324,88.39285714285715,0.5296169767872748
325,88.69047619047619,0.21904168815297567
326,88.91369047619048,1.159059667217049
327,88.14484126984127,0.28709912953348177
328,89.70734126984127,1.3203206006156911
329,89.68253968253968,1.0702107644043326
330,89.16170634920634,0.809003295153774
331,88.59126984126983,0.2870991295334818
332,89.33531746031747,1.200253336563774
333,89.58333333333333,0.4252586358998592
334,89.28571428571429,1.0037751163119062
335,89.75694444444446,0.0927990423307046
336,89.13690476190476,0.4586617561732879
337,89.70734126984127,0.36619104812086695
338,89.21130952380952,0.6900013761529556
339,89.55853174603173,0.39057578740137616
340,88.81448412698414,0.07014948226057434
341,89.31051587301586,0.5445064087326466
342,88.71527777777777,1.066756605536036
343,89.90575396825398,0.596270599214845
344,88.83928571428572,1.1152444025752504
345,88.59126984126983,1.0098845769594451
346,89.50892857142857,1.1858167745914636
347,89.11210317460318,0.5445064087326429
348,89.11210317460318,0.49479011268006157
349,89.0625,0.6313453403451288
350,89.11210317460318,0.9418074179587054
351,88.98809523809524,0.5567942539842212
352,89.8809523809524,0.4252586358998534
353,89.48412698412699,0.7323820962417393
354,89.98015873015872,0.8534052844288358
355,88.81448412698411,0.3661910481208724
356,88.51686507936508,0.7119394888098853
357,88.36805555555556,0.25292755523773464
358,89.36011904761905,0.36450740219987604
359,90.47619047619048,0.4586617561732879
360,89.31051587301586,0.9726523586868892
361,88.61607142857143,0.3156726701725678
362,89.90575396825398,0.7692491279400222
363,89.6825396825397,0.39057578740137616
364,88.78968253968253,0.8852464433320838
365,89.0625,0.7967449605262346
366,88.83928571428571,0.789766038099733
367,89.98015873015872,0.03507474113029052
368,89.65773809523809,0.9470180105177033
369,89.18650793650795,0.7928753652354007
370,88.93849206349206,0.14029896452114868
371,89.28571428571428,0.7006174053484869
372,89.16170634920634,0.7298580838076492
373,89.90575396825398,1.4016737252921458
374,88.0704365079365,0.7323820962417387
375,89.18650793650794,0.4135250992195727
376,89.03769841269839,0.5058551104754804
377,90.12896825396825,0.4718823807152894
378,89.75694444444446,1.2155308288534534
379,89.68253968253968,0.0927990423307008
380,89.75694444444444,0.7041205142151962
381,89.11210317460318,0.21335132110721236
382,89.48412698412699,0.39057578740137855
383,88.74007936507935,0.24552318791200015
384,89.21130952380953,0.7365695637359894
385,89.98015873015872,1.09408457341829
386,88.81448412698414,0.9612015067001989
387,89.53373015873017,0.9139645720579476
388,89.13690476190476,0.21044844678171631
389,89.4593253968254,0.19528789370068927
390,90.32738095238096,0.4586617561732872
391,89.6329365079365,1.1753963899873836
392,89.88095238095237,0.5190587682652791
393,88.8640873015873,0.6495932963149235
394,88.74007936507935,0.25292755523773464
395,89.16170634920634,0.1952878937006935
396,89.43452380952381,0.2648084883936334
397,89.21130952380952,0.16073265621051094
398,88.31845238095237,0.7612107764495395
399,89.83134920634922,0.33459170543730204
400,89.88095238095237,0.16073265621051752


==> data/byz_comparison2/EPOCHS400-TOTAL_WORKERS100-BATCHES_PER_WORKER1-BYZANTINE_WORKERS25-MU0_001-MODEOURS-K64-BYZ_MODEMIN_ACCEPTED-DATA_DISTRIBUTIONnon-ii.csv <==
Epoch,Acc,StdDev
0,12.078373015873018,2.0747532121393224
1,14.781746031746033,3.009690757772302
2,20.238095238095237,3.9725918750349063
3,25.868055555555557,4.581115685236156
4,33.382936507936506,6.157890011577326
5,39.13690476190476,6.747763987448724
6,44.41964285714286,6.1682699431105386
7,48.338293650793645,5.717505568816986
8,51.76091269841269,4.507206592273325
9,53.91865079365079,3.875401782663616
10,55.75396825396825,4.227488575884513
11,60.59027777777777,3.6855192110476453
12,61.3343253968254,1.94909550638775
13,63.194444444444436,1.7922471989225817
14,63.78968253968253,2.217489379688205
15,66.04662698412697,1.802514118115738
16,66.0218253968254,0.4394852466931923
17,67.3859126984127,1.4785573969036572
18,68.5515873015873,0.41352509921956815
19,69.94047619047619,0.4208968935634259
20,70.68452380952381,0.5567942539842212
21,70.43650793650794,1.187889882423421
22,71.72619047619047,1.5713327441921807
23,71.94940476190476,0.5190587682652906
24,73.18948412698414,0.6381289846363395
25,74.55357142857142,0.4586617561732879
26,74.45436507936508,1.0422570133656073
27,74.6031746031746,0.6691834108746041
28,75.74404761904763,0.4821979686315328
29,75.86805555555556,0.334591705437301
30,75.62003968253968,1.7035639643922988
31,77.03373015873017,0.7093427403807122
32,77.80257936507935,0.4910463758239936
33,77.65376984126983,1.0025487565182392
34,78.19940476190476,0.6764971079854089
35,78.19940476190476,0.47448230331619135
36,78.2986111111111,0.23000045871764965
37,78.81944444444446,0.8158176688193723
38,79.19146825396825,0.9418074179587054
39,80.28273809523809,0.7756198299162717
40,79.31547619047619,0.642930624842057
41,80.30753968253968,0.8292784472867376
42,80.80357142857143,0.7390706560392462
43,80.72916666666667,1.2331153665333343
44,80.03472222222223,0.39527225819715067
45,80.48115079365078,0.6828323362071472
46,81.20039682539682,0.9119432693874061
47,79.81150793650794,0.1264637776188687
48,81.67162698412699,0.9820927516479814
49,81.52281746031746,0.5741982590669807
50,81.39880952380952,0.7290148043997521
51,82.34126984126983,0.9139645720579523
52,82.53968253968253,0.2133513211072118
53,82.0188492063492,0.9726523586868833
54,82.29166666666667,0.12150246739996061
55,82.34126984126983,0.8641493745131142
56,81.91964285714285,0.5858636811020654
57,82.36607142857143,0.6400539633216239
58,82.26686507936508,1.3548115360860766
59,82.34126984126983,0.3952722581971566
60,82.39087301587301,0.8620112696916086
61,84.2013888888889,0.9299768481772125
62,82.53968253968254,0.6691834108746075
63,82.29166666666667,0.598330261994785
64,83.82936507936508,0.5644745375367617
65,83.11011904761905,0.8173242585954397
66,84.15178571428572,0.7756198299162602
67,83.70535714285715,0.9547805830813555
68,84.15178571428571,0.7006174053484895
69,82.83730158730158,0.1528872520577629
70,83.95337301587301,1.4303443308825612
71,83.25892857142857,0.4380833763059401
72,85.11904761904763,1.1349267052229717
73,83.65575396825396,0.5478849710906356
74,83.58134920634922,0.4947901126800523
75,84.49900793650794,0.33459170543729994
76,84.2013888888889,0.24552318791199296
77,84.82142857142857,0.2648084883936281
78,83.82936507936508,0.140298964521142
79,84.15178571428572,0.3695353280196302
80,84.5486111111111,0.4478043175909638
81,85.31746031746032,0.2870991295334838
82,85.21825396825396,1.7357567665597855
83,84.5486111111111,0.6691834108746076
84,84.84623015873017,0.30577450411551965
85,85.59027777777777,0.5445064087326466
86,85.41666666666667,0.5190587682652845
87,83.9781746031746,1.2602525809437015
88,85.44146825396825,0.6719353761976209
89,85.98710317460318,0.671935376197621
90,85.86309523809524,0.27839712699211
91,83.95337301587301,0.1952878937006917
92,85.44146825396825,0.824815929975987
93,85.59027777777779,0.5611958580845612
94,85.3670634920635,0.8292784472867306
95,85.88789682539682,0.9339370230041003
96,85.41666666666667,0.6571250644589174
97,85.81349206349206,0.5962705992148517
98,85.39186507936508,1.0632912257056575
99,85.1686507936508,0.46399521165351537
100,85.71428571428572,0.7587826657132151
101,86.63194444444444,0.49104637582398686
102,85.56547619047619,0.5467611032998141
103,86.48313492063492,0.47188238071528466
104,86.16071428571429,0.12150246739995481
105,86.48313492063492,0.40450164757688584
106,85.44146825396825,0.8090032951537782
107,85.49107142857144,0.8990361587495967
108,86.63194444444446,0.596270599214845
109,85.91269841269842,0.5307771468014094
110,85.26785714285714,0.7587826657132151
111,85.96230158730158,0.7928753652354007
112,85.71428571428571,0.48600986959983666
113,85.71428571428571,0.7465236579014062
114,86.7311507936508,0.19528789370068686
115,86.30952380952381,0.43808337630595134
116,86.28472222222221,0.8852464433320838
117,86.06150793650795,0.28709912953349037
118,86.8799603174603,0.42670264221441206
119,86.35912698412699,0.42670264221442367
120,85.51587301587301,0.41352509921956615
121,87.3263888888889,0.7196735182810973
122,86.90476190476191,0.8990361587495967
123,86.38392857142857,0.36450740219987604
124,86.23511904761904,0.7465236579014086
125,86.95436507936508,0.9220054710040249
126,86.38392857142857,0.30375616849989284
127,85.81349206349206,0.8158176688193682
128,86.95436507936508,0.7595928983687336
129,86.68154761904763,0.5795298336085299
130,86.53273809523812,1.2331153665333343
131,86.16071428571428,0.8173242585954367
132,85.88789682539682,1.070210764404339
133,86.60714285714285,0.32146531242102405
134,87.05357142857143,0.21904168815297728
135,87.37599206349206,0.8090032951537754
136,87.10317460317462,0.711939488809881
137,88.04563492063492,0.7196735182810942
138,87.3263888888889,0.596270599214845
139,87.37599206349205,0.6495932963149208
140,87.20238095238095,0.5467611032998199
141,86.63194444444444,0.6552502387709777
142,87.00396825396825,1.0351506326740703
143,87.57440476190476,0.8417937871268452
144,86.40873015873017,0.9279904233070295
145,87.1031746031746,1.0243986323444099
146,87.27678571428571,1.1638262109771906
147,87.37599206349206,0.6145591117740021
148,87.05357142857143,0.539968776217198
149,86.48313492063492,0.7928753652354122
150,87.02876984126983,0.28709912953348177
151,86.43353174603175,0.6774057680430383
152,86.95436507936508,0.6664200814754168
153,86.85515873015873,0.5900484748695557
154,87.00396825396825,0.5993574391663956
155,86.48313492063492,0.9534912096597786
156,87.5,0.7897660380997361
157,87.12797619047619,0.26480848839363474
158,86.97916666666667,0.5296169767872722
159,86.7311507936508,0.33459170543729994
160,87.07837301587301,1.1878898824234205
161,87.8968253968254,0.9688504456658971
162,86.73115079365078,0.5644745375367568
163,87.47519841269843,0.620535516031589
164,86.85515873015872,0.4045016475768838
165,87.1031746031746,0.7644362602888075
166,87.42559523809523,0.598330261994785
167,87.62400793650794,0.1855980846614092
168,88.34325396825398,0.4045016475768887
169,87.1279761904762,0.18225370109993802
170,87.42559523809523,0.6571250644589174
171,86.90476190476191,0.18225370109993802
172,87.3015873015873,1.150002293588259
173,87.99603174603175,0.2870991295334838
174,87.07837301587301,0.4718823807152894
175,87.27678571428571,0.12150246739995481
176,87.62400793650794,0.6235022366059868
177,87.37599206349205,1.4495673805756428
178,86.9295634920635,0.4310056348457996
179,87.20238095238096,1.3570797639190868
180,87.59920634920634,0.838132204797411
181,87.59920634920634,0.749812324297173
182,87.8968253968254,0.9745477531938793
183,87.77281746031747,0.7928753652354011
184,87.82242063492065,0.4045016475768829
185,87.15277777777777,0.5512428266590522
186,87.57440476190476,0.9945405583216039
187,87.47519841269842,0.40450164757688584
188,87.99603174603175,0.5512428266590468
189,87.25198412698411,0.5478849710906356
190,87.74801587301586,0.49104637582399113
191,87.84722222222223,0.8248159299759857
192,86.9295634920635,0.4910463758239974
193,87.99603174603175,0.5445064087326392
194,88.29365079365078,0.42670264221441206
195,87.35119047619048,0.30375616849990444
196,87.69841269841271,0.7093427403807122
197,87.72321428571428,0.6900013761529531
198,88.04563492063492,0.39057578740137855
199,88.4920634920635,0.39527225819714473
200,88.36805555555554,0.8768685282571224
201,86.97916666666667,1.036338413480959
202,88.14484126984127,0.42670264221441817
203,87.6984126984127,0.4559716346937072
204,87.17757936507938,0.3711961693228146
205,87.54960317460318,0.3858221524331354
206,88.0704365079365,0.30577450411552504
207,87.87202380952381,0.736569563735987
208,88.46726190476191,0.6571250644589158
209,88.02083333333333,0.6571250644589174
210,88.61607142857143,0.634261500622244
211,88.09523809523809,0.894921555191905
212,88.21924603174602,0.14029896452113527
213,87.67361111111113,0.24552318791199296
214,88.41765873015873,0.3858221524331354
215,87.89682539682538,0.8810674438656523
216,87.97123015873017,0.9418074179587096
217,87.72321428571429,0.9547805830813556
218,87.84722222222223,0.7247836902878163
219,87.79761904761905,0.6571250644589174
220,87.97123015873017,1.0563263610638354
221,87.67361111111113,0.5512428266590468
222,88.39285714285715,0.607512336999803
223,89.18650793650794,0.39057578740138515
224,87.84722222222223,0.45597163469370716
225,89.03769841269842,0.25292755523774113
226,88.56646825396825,0.7595928983687293
227,88.19444444444446,0.3057745041155196
228,89.11210317460318,0.968850445665908
229,88.41765873015872,0.7644362602888184
230,88.2936507936508,0.7423923386456267
231,87.57440476190477,0.6075123369997972
232,87.77281746031747,0.6085240151976854
233,87.62400793650794,0.4600009174353101
234,88.2936507936508,0.46399521165351537
235,88.21924603174604,0.6495932963149235
236,89.43452380952381,0.6400539633216239
237,87.6984126984127,0.19528789370069588
238,87.6984126984127,0.6205355160315914
239,87.64880952380952,1.0381175365305644
240,87.05357142857144,0.5190587682652859
241,88.78968253968253,0.5237775813973977
242,88.76488095238096,0.42089689356341925
243,87.92162698412699,1.323112963129877
244,88.39285714285715,0.8949215551918983
245,88.12003968253968,0.6908922756539779
246,87.72321428571429,0.16073265621051314
247,88.69047619047619,0.8173242585954331
248,88.76488095238095,0.6400539633216239
249,88.02083333333333,0.8505172717997186
250,87.84722222222223,0.334591705437308
251,88.56646825396825,0.6691834108746041
252,89.21130952380953,0.4586617561732872
253,88.51686507936506,0.34544613782698097
254,88.51686507936508,0.5837600345208271
255,88.41765873015872,0.8852464433320831
256,88.39285714285715,1.0000915254789733
257,88.46726190476191,0.7944254651809028
258,88.0704365079365,0.4478043175909682
259,88.34325396825396,0.1855980846614054
260,88.74007936507935,0.6664200814754148
261,88.14484126984128,0.23000045871765376
262,88.91369047619048,0.21044844678170962
263,88.88888888888887,0.14029896452113527
264,88.2936507936508,0.25292755523773464
265,88.46726190476188,0.9431127649717976
266,87.79761904761905,0.948964606632396
267,88.2936507936508,0.7298580838076492
268,88.39285714285712,1.1152444025752546
269,87.59920634920634,0.4045016475768896
270,88.6656746031746,0.3661910481208724
271,89.31051587301589,0.1952878937006917
272,88.6656746031746,1.0333664015872877
273,88.64087301587301,0.49104637582398686
274,88.96329365079366,0.6381289846363395
275,88.8640873015873,0.3345917054373024
276,88.8640873015873,0.24552318791199343
277,88.44246031746032,1.350719127399816
278,88.44246031746032,0.46399521165351537
279,88.88888888888887,0.273942485545321
280,88.93849206349206,0.620535516031589
281,87.92162698412699,0.5644745375367575
282,88.21924603174602,0.4045016475768852
283,88.76488095238096,0.12150246739996061
284,88.69047619047619,0.6571250644589175
285,89.2609126984127,0.35596974440494805
286,88.81448412698411,0.6085240151976904
287,89.0625,0.5567942539842149
288,89.28571428571428,0.5467611032998141
289,88.96329365079366,0.5478849710906352
290,88.74007936507935,0.7119394888098919
291,87.99603174603173,0.6691834108746009
292,88.04563492063492,0.7247836902878246
293,88.51686507936506,1.0632912257056575
294,88.59126984126983,0.1855980846614054
295,88.46726190476188,0.21904168815297084
296,88.98809523809524,0.4208968935634259
297,88.44246031746032,0.28059792904227726
298,89.11210317460318,0.21335132110721236
299,88.59126984126983,0.28709912953348177
300,88.51686507936508,1.130582472226337
301,89.13690476190474,0.8218274566359561
302,89.2609126984127,0.7595928983687269
303,89.26091269841271,0.3952722581971566
304,88.76488095238096,0.8570016142445911
305,88.71527777777779,0.7196735182810973
306,89.21130952380952,0.6682635706997804
307,88.59126984126983,0.5058551104754804
308,89.16170634920634,0.909917476579568
309,88.98809523809524,0.3793913328566052
310,87.94642857142857,1.1251285934735853
311,88.12003968253968,0.36619104812086695
312,88.78968253968254,0.2529275552377458
313,88.74007936507935,0.820329137328433
314,88.66567460317462,0.9457180538163455
315,88.51686507936508,0.6381289846363395
316,89.03769841269842,0.49479011268006157
317,88.4920634920635,0.824815929975992
318,88.4920634920635,0.29967871958320114
319,90.15376984126983,0.1528872520577629
320,87.82242063492065,0.23000045871765376
321,89.36011904761904,0.8612973886004626
322,89.13690476190476,0.5296169767872682
323,88.64087301587301,0.3858221524331421
324,88.4920634920635,0.551242826659047
325,89.40972222222223,0.6552502387709777
326,88.56646825396825,0.56447453753676
327,88.71527777777777,0.47188238071529115
328,89.08730158730158,0.9688504456659035
329,88.98809523809524,0.2648084883936334
330,88.93849206349205,0.42670264221441756
331,88.56646825396825,0.19528789370068686
332,88.51686507936508,0.40450164757689017
333,88.31845238095237,0.5399687762171934
334,89.58333333333333,0.5296169767872615
335,88.09523809523812,0.37939133285660337
336,88.93849206349206,0.6323188880943444
337,88.6904761904762,0.18225370109993802
338,88.41765873015872,0.4310056348457985
339,89.18650793650795,0.33459170543730765
340,88.56646825396827,0.9726523586868832
341,89.31051587301586,0.5512428266590557
342,89.60813492063494,0.15288725205776213
343,89.08730158730158,0.45597163469370977
344,88.51686507936508,0.18559808466140412
345,88.56646825396825,0.8620112696916096
346,89.48412698412699,0.5094900442503522
347,89.40972222222223,0.39527225819715067
348,89.16170634920634,0.39057578740137855
349,89.18650793650794,1.6462724975472356
350,89.23611111111113,0.5094900442503492
351,89.2361111111111,0.46000091743530597
352,88.78968253968253,0.9988606431350341
353,89.21130952380952,0.24300493479991542
354,90.17857142857143,0.47448230331619434
355,89.80654761904763,0.6429306248420438
356,89.58333333333333,0.8173242585954461
357,88.4920634920635,0.6115490082310509
358,89.03769841269842,0.1952878937006917
359,88.74007936507935,0.7348974399815973
360,89.31051587301586,0.7247836902878246
361,89.6329365079365,0.7348974399815973
362,89.08730158730158,0.3711961693228171
363,89.60813492063492,0.07014948226056765
364,89.36011904761904,0.3214653124210197
365,89.0625,0.37939133285660986
366,89.58333333333333,1.0952084407648688
367,88.78968253968253,0.9418074179587071
368,89.83134920634922,0.7716443048662708
369,89.21130952380952,0.7944254651809028
370,89.08730158730158,0.6988592660518514
371,90.25297619047619,0.47448230331618835
372,89.11210317460318,0.7041205142151962
373,89.13690476190476,0.642930624842057
374,88.83928571428572,0.18225370109993802
375,89.18650793650794,0.33459170543729994
376,89.0625,0.642930624842046
377,88.76488095238096,0.6846316340199522
378,89.16170634920634,0.3117511183029958
379,89.58333333333333,0.8949215551919015
380,88.81448412698414,0.7298580838076495
381,89.4593253968254,0.7716443048662641
382,88.14484126984127,0.19528789370068927
383,90.2281746031746,0.7928753652353991
384,90.00496031746032,0.33459170543729644
385,88.93849206349206,0.5237775813973914
386,89.53373015873017,0.42670264221442417
387,89.33531746031747,0.3661910481208663
388,90.32738095238096,1.1858167745914578
389,88.51686507936508,0.3117511183029909
390,89.31051587301589,0.5774031114495466
391,90.2281746031746,0.8894058073929089
392,89.60813492063492,0.7811515748027638
393,89.95535714285712,0.32146531242102405
394,89.43452380952381,0.5190587682652906
395,89.0625,0.338248553992705
396,89.78174603174604,0.8292784472867348
397,89.11210317460318,0.8248159299759865
398,88.34325396825398,1.1878898824234159
399,89.0625,0.49727027916080374
400,89.75694444444446,0.2996787195831984


==> data/byz_comparison2/EPOCHS400-TOTAL_WORKERS100-BATCHES_PER_WORKER1-BYZANTINE_WORKERS25-MU0_001-MODEOURS-K64-BYZ_MODERAND_ACCEPTED-DATA_DISTRIBUTIONnon-ii.csv <==
Epoch,Acc,StdDev
0,12.351190476190476,1.811365043304584
1,17.212301587301585,4.257934889938894
2,23.71031746031746,5.878237804773501
3,30.183531746031747,4.747285553647049
4,36.11111111111111,7.156364680850624
5,40.35218253968254,5.406973564456567
6,45.75892857142856,3.7454502823372673
7,49.50396825396825,2.2158243893047698
8,53.025793650793645,3.4022498896376514
9,54.76190476190476,2.5995565770344964
10,57.886904761904766,2.6144214192667543
11,58.804563492063494,2.006017634314602
12,61.25992063492063,1.7839911218605629
13,63.96329365079365,1.5444838766805877
14,64.2609126984127,2.214991424778385
15,63.88888888888889,2.1082808072771226
16,66.3690476190476,1.5332918170708094
17,66.86507936507937,1.1987148783327952
18,69.3204365079365,2.596241720774152
19,68.12996031746032,2.422697452678712
20,68.82440476190476,1.1251285934735942
21,70.63492063492063,1.614581428448392
22,71.42857142857143,1.4363524043224463
23,71.62698412698414,1.836992478883055
24,72.39583333333333,1.9553971571852284
25,72.2718253968254,1.459716167615293
26,74.08234126984127,2.149884219520766
27,74.30555555555556,1.130582472226331
28,75.84325396825396,0.23000045871764557
29,75.12400793650794,1.8728072548266705
30,76.76091269841271,1.4934592477504611
31,75.27281746031746,0.9496125852716599
32,76.41369047619048,2.2916988762939456
33,77.70337301587301,1.4186854807614182
34,76.24007936507937,1.83900048729332
35,78.79464285714286,1.5760233001306758
36,78.10019841269842,1.7943052825085226
37,78.37301587301586,1.0457920953525792
38,78.37301587301589,1.770492886664167
39,78.81944444444444,0.9688504456659014
40,80.55555555555556,0.6691834108746114
41,79.41468253968254,0.4045016475768852
42,79.58829365079366,0.5512428266590491
43,80.03472222222223,1.596189772788105
44,80.82837301587301,0.9220054710040249
45,80.38194444444444,0.7595928983687269
46,80.87797619047619,1.3800027523059086
47,80.60515873015872,0.5837600345208261
48,80.82837301587301,0.7595928983687293
49,81.59722222222221,0.6323188880943491
50,81.20039682539682,1.2805883574826973
51,80.75396825396825,1.9651247807083627
52,81.54761904761905,1.6335192261979254
53,81.34920634920634,0.2739424855453202
54,82.96130952380953,1.3919856349605462
55,82.2420634920635,1.7463558276075366
56,81.96924603174604,0.9534912096597766
57,82.66369047619048,1.0037751163119086
58,82.66369047619048,0.8173242585954461
59,82.96130952380952,0.49727027916079874
60,83.6309523809524,1.1542734402996113
61,83.48214285714288,1.459294710650362
62,82.31646825396825,1.8992251705433252
63,83.33333333333333,0.9720197391996733
64,82.76289682539682,0.6828323362071572
65,82.91170634920634,0.48727387659694243
66,83.85416666666667,1.1590596672170606
67,83.70535714285715,1.113588507968435
68,84.20138888888889,0.5094900442503492
69,84.97023809523809,0.36953532801961975
70,83.92857142857143,0.474482303316198
71,84.62301587301589,0.7323820962417332
72,84.2013888888889,0.7247836902878205
73,84.05257936507937,1.528872520577625
74,85.34226190476191,0.7944254651809028
75,83.82936507936508,0.774032070155127
76,84.44940476190476,0.7967449605262417
77,83.92857142857143,0.8439831114669516
78,83.92857142857143,1.4234469099485842
79,84.39980158730158,0.7093427403807123
80,84.22619047619048,0.2783971269921113
81,83.28373015873017,1.2762579692726794
82,84.25099206349206,0.5445064087326429
83,83.85416666666666,1.1733012075907587
84,84.1765873015873,0.2870991295334863
85,84.25099206349206,0.43948524669318934
86,84.27579365079366,0.6495932963149199
87,84.49900793650794,1.1403337234695043
88,85.26785714285715,0.7612107764495454
89,85.29265873015872,1.0117102209509525
90,84.84623015873017,0.6115490082310501
91,85.16865079365078,0.7716443048662709
92,85.81349206349206,0.40450164757689017
93,85.3918650793651,0.30577450411552504
94,84.97023809523809,0.8505172717997077
95,85.3670634920635,0.25292755523773464
96,86.06150793650794,0.4310056348457996
97,84.84623015873017,1.1024856533181002
98,84.92063492063492,1.347983952549719
99,84.82142857142857,1.2685230012444868
100,85.91269841269842,0.1952878937006917
101,84.12698412698411,1.1548062228990932
102,85.63988095238096,0.5567942539842149
103,84.97023809523809,0.43808337630594174
104,85.44146825396824,0.33459170543729644
105,84.74702380952381,0.474482303316198
106,84.89583333333333,1.125128593473581
107,85.09424603174602,0.3661910481208663
108,85.04464285714285,0.5795298336085202
109,86.35912698412699,0.909917476579568
110,85.96230158730158,0.3057745041155258
111,85.61507936507935,0.4394852466931894
112,86.08630952380952,0.16073265621051971
113,85.83829365079366,0.7835103670104839
114,85.56547619047619,1.2195725052722437
115,86.25992063492065,1.3258994449031458
116,85.86309523809524,0.4586617561732879
117,85.9375,0.3037561684998986
118,86.83035714285715,0.7612107764495515
119,85.44146825396825,1.066756605536042
120,85.49107142857143,0.16073265621051314
121,85.83829365079366,0.9139645720579506
122,86.4831349206349,0.3711961693228096
123,86.5079365079365,0.6495932963149208
124,85.46626984126983,0.21335132110720628
125,85.78869047619047,0.5190587682652845
126,86.11111111111113,1.0279951277808863
127,86.25992063492065,1.3670152559048292
128,86.60714285714285,1.5404960469513413
129,85.68948412698414,0.42670264221441806
130,85.56547619047619,1.5041298809579626
131,86.06150793650795,1.5082138686022637
132,86.18551587301589,1.2291182235479952
133,87.07837301587301,0.46000091743530597
134,86.53273809523809,0.5399687762171869
135,86.28472222222221,0.6664200814754127
136,85.96230158730158,1.162768667632041
137,86.18551587301586,0.24552318791200445
138,86.97916666666667,0.9431127649717976
139,87.17757936507935,0.46000091743530747
140,87.07837301587301,0.5478849710906412
141,87.45039682539682,0.7835103670104839
142,87.42559523809523,0.5296169767872722
143,86.25992063492065,0.7811515748027638
144,86.80555555555554,1.1548062228990932
145,87.47519841269842,0.1952878937006917
146,85.9375,0.32146531242102405
147,85.91269841269842,0.5307771468014094
148,86.65674603174602,0.4872738765969364
149,88.19444444444444,0.25292755523773464
150,85.91269841269842,0.3345917054373038
151,87.45039682539682,0.6988592660518517
152,87.6736111111111,0.8248159299759833
153,87.77281746031746,0.792875365235401
154,87.00396825396825,0.516683200793641
155,86.75595238095237,0.49727027916079236
156,86.83035714285715,0.634261500622244
157,87.25198412698414,0.6235022366059739
158,86.43353174603175,0.5478849710906356
159,87.3015873015873,0.43100563484580484
160,86.6815476190476,0.26480848839363474
161,86.35912698412699,0.3661910481208663
162,87.5,0.5983302619947803
163,86.30952380952381,0.12150246739996061
164,86.3343253968254,0.7547184550943947
165,87.22718253968254,0.4910463758240003
166,87.47519841269842,0.620535516031589
167,86.97916666666667,0.9776985785926053
168,86.68154761904763,0.3695353280196236
169,87.84722222222223,0.3711961693228096
170,87.84722222222223,1.206387550299136
171,86.08630952380952,1.6312582988497344
172,87.45039682539682,0.5445064087326429
173,86.75595238095237,0.24300493479991542
174,87.94642857142857,0.5567942539842149
175,87.10317460317462,0.46399521165351665
176,87.92162698412699,0.5741982590669787
177,88.04563492063492,0.25292755523773464
178,87.5,0.6313453403451288
179,87.92162698412699,0.23000045871764965
180,87.92162698412699,0.49104637582398686
181,87.17757936507935,0.3661910481208663
182,87.47519841269843,0.6115490082310507
183,88.29365079365078,0.30577450411552504
184,87.84722222222223,0.2870991295334838
185,87.94642857142857,0.30375616849989284
186,87.72321428571429,0.7365695637359831
187,88.0704365079365,0.18559808466140412
188,86.75595238095237,0.6571250644589175
189,87.3263888888889,0.28709912953349037
190,87.05357142857143,0.7612107764495454
191,87.62400793650794,0.0927990423307046
192,87.62400793650794,0.0927990423307046
193,88.39285714285715,0.634261500622244
194,87.40079365079366,0.6908922756539667
195,87.30158730158729,0.6381289846363396
196,87.67361111111113,0.8598678483809339
197,86.60714285714285,0.700617405348494
198,87.94642857142857,1.2195725052722421
199,88.39285714285715,0.5858636811020654
200,87.74801587301586,0.6552502387709778
201,87.8720238095238,0.3645074021998818
202,87.45039682539682,0.7041205142151962
203,87.57440476190476,0.5567942539842212
204,88.09523809523807,0.4821979686315394
205,87.47519841269842,0.5512428266590479
206,88.0704365079365,0.4394852466931856
207,87.92162698412699,1.1909927781292657
208,87.97123015873017,0.49104637582399646
209,88.59126984126983,0.6664200814754194
210,87.82242063492065,0.33459170543729994
211,87.77281746031747,0.07014948226056764
212,87.74801587301586,1.0062233519395216
213,88.34325396825396,0.5478849710906356
214,87.35119047619048,0.4821979686315394
215,87.77281746031747,1.4584514313481278
216,87.27678571428571,0.5261211169542774
217,87.12797619047619,0.642930624842057
218,87.89682539682538,0.5512428266590491
219,87.3263888888889,0.4045016475768887
220,88.41765873015872,0.23000045871765373
221,87.45039682539682,0.9437647614305741
222,88.2936507936508,0.30577450411552504
223,87.62400793650795,0.8512401935382178
224,88.04563492063492,0.6664200814754168
225,88.02083333333333,0.5296169767872614
226,87.35119047619048,0.9945405583215912
227,87.57440476190476,0.954780583081353
228,88.46726190476188,0.4252586358998592
229,87.15277777777777,0.12646377761887057
230,87.5,0.32146531242102405
231,88.24404761904763,1.1717273622041375
232,87.64880952380952,0.6846316340199553
233,87.52480158730158,0.9119432693874143
234,88.12003968253968,0.3559697444049438
235,88.81448412698414,0.24552318791200445
236,87.97123015873017,1.2063875502991424
237,88.34325396825398,1.0243986323444099
238,86.95436507936508,0.6235022366059804
239,88.3184523809524,0.3793913328566052
240,87.92162698412699,0.3661910481208663
241,88.56646825396825,0.4478043175909638
242,88.12003968253968,0.7247836902878181
243,88.64087301587303,0.516683200793641
244,88.12003968253968,0.8248159299759857
245,88.64087301587301,0.5512428266590533
246,88.02083333333333,0.47448230331619135
247,88.2936507936508,0.33459170543729994
248,87.74801587301586,0.40450164757688956
249,88.09523809523809,0.9193329857564793
250,87.79761904761904,0.3214653124210263
251,88.24404761904763,0.5858636811020678
252,88.26884920634922,0.4310056348457985
253,87.32638888888887,0.5058551104754804
254,88.34325396825398,0.742392338645624
255,87.45039682539682,0.43100563484580995
256,87.92162698412699,0.8852464433320777
257,87.64880952380952,0.5296169767872655
258,88.16964285714285,1.4967506219855689
259,88.2440476190476,0.5795298336085268
260,88.64087301587301,0.7348974399815973
261,87.15277777777779,0.5478849710906352
262,87.97123015873017,0.632318888094338
263,88.44246031746032,0.6115490082310554
264,88.51686507936508,0.7196735182810942
265,88.78968253968253,0.6691834108746096
266,89.0625,0.539968776217198
267,88.41765873015872,0.4135250992195616
268,88.41765873015873,0.1528872520577629
269,88.44246031746032,0.5837600345208208
270,88.31845238095237,0.4821979686315328
271,87.54960317460318,0.596270599214845
272,88.61607142857143,0.7756198299162602
273,89.0625,0.6682635706997746
274,88.12003968253968,0.6664200814754168
275,87.64880952380952,0.6313453403451288
276,88.91369047619048,0.3214653124210263
277,88.51686507936508,0.7348974399815973
278,88.74007936507935,0.9418074179587138
279,87.89682539682538,0.18559808466140543
280,88.09523809523809,0.18225370109993802
281,89.18650793650794,0.5512428266590468
282,87.92162698412699,1.1909927781292657
283,88.2688492063492,0.6774057680430383
284,88.61607142857143,0.8173242585954414
285,88.46726190476191,1.0037751163119084
286,89.08730158730161,0.42670264221442417
287,88.14484126984127,0.7595928983687242
288,88.16964285714285,0.27839712699211
289,88.36805555555554,1.3724042988350083
290,89.50892857142857,0.3983724802631235
291,88.51686507936508,0.9650335544813338
292,88.81448412698414,0.07014948226057434
293,88.19444444444446,1.0207894656377365
294,88.56646825396825,0.6691834108746009
295,88.6656746031746,0.03507474113028382
296,89.13690476190476,0.5795298336085245
297,89.28571428571429,0.634261500622244
298,88.4920634920635,0.5445064087326398
299,88.44246031746032,1.2291182235480047
300,89.08730158730158,0.5644745375367569
301,88.39285714285715,0.9489646066323901
302,88.88888888888887,1.0736538106107762
303,88.29365079365078,0.9418074179587138
304,88.78968253968253,0.7811515748027613
305,89.0625,0.21904168815297728
306,88.54166666666667,0.7897660380997433
307,88.98809523809524,0.3037561684998986
308,88.59126984126983,0.6774057680430405
309,89.60813492063492,0.18559808466140412
310,88.81448412698414,1.1847788603666827
311,88.19444444444446,0.5307771468014094
312,88.78968253968253,0.07014948226056764
313,89.13690476190476,0.4586617561732879
314,89.16170634920634,0.5058551104754693
315,89.40972222222223,0.07014948226056764
316,88.83928571428571,1.0111020392182302
317,89.40972222222223,0.5837600345208261
318,89.01289682539682,0.7740320701551193
319,88.39285714285715,0.4586617561732879
320,88.78968253968254,1.0025487565182394
321,88.0704365079365,0.7692491279400222
322,88.34325396825396,0.3905757874013761
323,89.28571428571428,0.338248553992705
324,88.56646825396825,0.7835103670104823
325,88.93849206349206,0.46399521165351537
326,88.6656746031746,0.2529275552377393
327,88.93849206349205,0.3711961693228159
328,88.54166666666667,0.2648084883936374
329,88.36805555555554,0.41352509921956615
330,88.8640873015873,0.24552318791199343
331,89.55853174603175,0.7196735182811003
332,89.38492063492065,0.39057578740138515
333,89.0625,0.21904168815297728
334,88.26884920634922,1.0243986323444179
335,88.41765873015873,0.7835103670104776
336,88.8888888888889,0.3952722581971566
337,88.91369047619048,0.37939133285660986
338,88.98809523809524,0.6165576832666657
339,89.31051587301589,0.2455231879119867
340,88.66567460317462,0.7595928983687292
341,88.98809523809524,0.48219796863153724
342,88.78968253968254,0.35596974440494383
343,89.11210317460318,0.3858221524331354
344,88.71527777777777,0.9839699615514547
345,88.83928571428572,0.5190587682652853
346,88.2936507936508,0.19528789370068686
347,89.03769841269842,0.33459170543730377
348,89.40972222222223,0.5237775813973903
349,89.58333333333333,0.21904168815297084
350,89.01289682539682,0.33459170543730765
351,87.97123015873017,0.8620112696916096
352,88.98809523809524,0.7756198299162652
353,89.2361111111111,1.009884576959439
354,88.2688492063492,0.838132204797411
355,88.96329365079366,0.4394852466931923
356,89.73214285714285,0.16073265621051314
357,88.36805555555554,0.07014948226057434
358,90.20337301587301,0.3711961693228171
359,89.21130952380952,0.12150246739996061
360,89.55853174603175,0.19528789370068686
361,89.2361111111111,0.41352509921957264
362,89.43452380952381,0.9352533549089698
363,89.2609126984127,0.25292755523773464
364,89.18650793650794,0.7692491279400193
365,89.03769841269842,0.516683200793641
366,89.01289682539682,0.24552318791199823
367,89.11210317460318,0.8852464433320838
368,89.38492063492065,0.33459170543729994
369,89.31051587301586,0.40450164757689017
370,89.0625,0.539968776217198
371,89.18650793650794,0.7928753652354076
372,89.11210317460318,0.6774057680430383
373,89.65773809523809,0.398372480263112
374,89.0625,0.585863681102072
375,88.81448412698414,0.945718053816351
376,88.76488095238095,0.5190587682652906
377,88.61607142857143,0.12150246739995481
378,88.83928571428571,0.9352533549089649
379,89.23611111111113,0.6664200814754168
380,89.58333333333333,0.36450740219987604
381,88.78968253968254,0.3952722581971566
382,88.91369047619048,0.9072093828458317
383,89.36011904761905,0.3983724802631173
384,88.88888888888887,0.5445064087326392
385,89.18650793650794,0.2739424855453206
386,89.08730158730158,0.7692491279400159
387,89.4593253968254,0.783510367010484
388,89.11210317460318,0.2300004587176522
389,89.23611111111113,0.7041205142152015
390,89.33531746031747,0.4045016475768887
391,88.69047619047619,0.16073265621050656
392,89.40972222222223,0.31175111830299584
393,89.18650793650795,1.2063875502991377
394,89.53373015873017,0.8684097916672457
395,89.31051587301586,0.3661910481208724
396,89.33531746031746,0.7692491279400193
397,88.83928571428571,0.21904168815297728
398,89.90575396825398,1.009884576959439
399,89.80654761904763,0.539968776217185
400,88.98809523809524,0.6165576832666657


==> data/k_comp/acc_iidinf_BYZ0_LR0.01True_gradient__b=0__mode=MIN_ACCEPTED.csv <==
Epoch,Loss,StdDev
0,11.879960317460318,3.6558582882318023
1,16.121031746031747,4.167699938019604
2,22.44543650793651,5.3943309842906
3,29.737103174603174,4.83624592957782
4,37.05357142857143,3.6089505463125158
5,41.93948412698413,2.227453186440248
6,47.51984126984127,1.3397449242132442
7,52.083333333333336,2.7418937161738506
8,54.464285714285715,1.2135049427306608
9,58.28373015873016,1.5252472084843063
10,60.714285714285715,1.5934899210524789
11,62.77281746031746,1.2805883574826955
12,64.40972222222223,1.5658426704032384
13,66.86507936507937,0.8726494090158313
14,68.5515873015873,1.1595902507500968
15,69.37003968253968,0.8598678483809339
16,70.65972222222223,0.9437647614305805
17,71.99900793650794,0.6828323362071472
18,73.51190476190476,1.219572505272253
19,72.6934523809524,1.5332918170708094
20,75.1984126984127,0.7692491279400215
21,75.27281746031747,0.2996787195831984
22,75.7936507936508,0.43948524669318934
23,77.03373015873017,1.5179706099304944
24,76.48809523809524,0.7006174053484865
25,77.38095238095238,0.8824626425921255
26,78.2986111111111,1.7463558276075342
27,78.37301587301586,2.229109490934656
28,79.16666666666667,1.583033075122313
29,79.86111111111111,0.5512428266590461
30,79.8859126984127,1.1024856533180958
31,79.81150793650794,0.34544613782698574
32,80.45634920634922,0.5166832007936345
33,80.80357142857143,1.3972783750995268
34,79.86111111111113,1.274811237688132
35,79.41468253968253,1.070210764404341
36,81.12599206349206,1.3203206006156898
37,81.0763888888889,0.7595928983687242
38,80.75396825396825,0.43948524669318934
39,81.0515873015873,0.7905445163943073
40,83.23412698412697,0.9299768481772125
41,81.02678571428571,1.038117536530575
42,83.48214285714285,0.7006174053484869
43,83.3829365079365,0.6145591117740021
44,82.31646825396825,0.46399521165351537
45,82.76289682539682,0.671935376197621
46,82.41567460317461,0.711939488809881
47,83.43253968253968,1.2805883574826942
48,83.3829365079365,1.061554293602814
49,82.8125,0.21904168815297728
50,83.77976190476191,1.2195725052722504
51,82.71329365079364,0.5962705992148517
52,82.98611111111111,0.7547184550943912
53,83.35813492063492,0.9496125852716653
54,83.82936507936508,1.070210764404338
55,83.3829365079365,0.39527225819714473
56,83.48214285714286,0.3382485539926987
57,83.30853174603175,0.9496125852716599
58,84.15178571428571,0.539968776217198
59,85.1438492063492,0.35596974440494383
60,85.06944444444446,0.2133513211072118
61,83.33333333333333,1.0539945119482004
62,85.21825396825398,1.287773312078093
63,84.79662698412699,0.39057578740137855
64,84.9454365079365,0.5993574391663956
65,85.24305555555556,0.07014948226057434
66,84.64781746031746,0.3952722581971566
67,83.6061507936508,0.7119394888098919
68,84.62301587301589,0.8810674438656522
69,84.92063492063492,1.1289490750735083
70,84.79662698412699,1.2514360924149628
71,84.89583333333333,0.33824855399271014
72,84.39980158730158,0.7905445163943132
73,85.09424603174604,0.3661910481208663
74,84.44940476190476,0.7612107764495394
75,85.68948412698414,0.7547184550943912
76,84.79662698412699,1.367015255904827
77,85.26785714285715,1.1590596672170606
78,84.69742063492062,0.9139645720579505
79,85.61507936507938,1.7777739025255375
80,85.1686507936508,1.5131001034394442
81,84.375,1.246511098524704
82,85.16865079365078,0.649593296314922
83,85.21825396825396,0.4045016475768887
84,85.49107142857143,1.2104597561421022
85,86.38392857142857,1.2195725052722421
86,85.98710317460318,0.43100563484580995
87,85.46626984126983,0.2455231879119992
88,85.59027777777779,0.824815929975987
89,86.55753968253968,0.41352509921956815
90,85.71428571428571,0.835191380976325
91,86.38392857142856,0.9547805830813526
92,86.7311507936508,0.30577450411552504
93,86.43353174603175,0.31175111830298297
94,86.35912698412699,0.4910463758239974
95,85.63988095238095,0.4252586358998617
96,86.25992063492065,0.881067443865658
97,85.63988095238096,0.6075123369997915
98,85.9375,1.0111020392182326
99,86.55753968253968,0.7716443048662641
100,86.7063492063492,0.5900484748695621
101,85.83829365079366,0.7348974399815994
102,86.78075396825398,0.7041205142151962
103,86.68154761904763,0.6571250644589174
104,86.7311507936508,1.1024856533181002
105,86.65674603174602,0.1264637776188687
106,86.9295634920635,0.5307771468014045
107,86.40873015873017,0.7041205142151953
108,86.85515873015872,0.25292755523773464
109,86.21031746031747,0.6381289846363398
110,86.18551587301586,0.5166832007936408
111,86.5079365079365,0.6115490082310509
112,86.53273809523809,0.7465236579014086
113,85.88789682539682,0.2529275552377393
114,86.01190476190477,0.9489646066323894
115,86.83035714285715,0.6764971079854141
116,86.97916666666667,0.6313453403451289
117,86.45833333333333,0.7365695637359841
118,86.70634920634922,0.649593296314922
119,86.53273809523809,0.616557683266676
120,86.28472222222223,0.12646377761887057
121,86.06150793650795,1.0117102209509499
122,86.55753968253968,0.1528872520577629
123,86.7063492063492,0.7247836902878246
124,87.77281746031747,0.4872738765969364
125,86.60714285714285,0.9547805830813555
126,87.64880952380953,0.3983724802631226
127,86.97916666666667,0.3214653124210263
128,87.37599206349206,0.842524194020982
129,87.42559523809523,0.48600986959984244
130,86.9295634920635,0.9437647614305787
131,87.52480158730158,1.519185796737451
132,87.6984126984127,0.4478043175909682
133,87.84722222222221,0.704120514215199
134,87.30158730158729,0.7644362602888122
135,87.32638888888887,0.8894058073929089
136,87.87202380952381,0.6075123369997972
137,86.90476190476191,0.10522422339085816
138,87.40079365079366,0.5094900442503522
139,86.53273809523809,1.064447605846973
140,87.27678571428572,0.5467611032998141
141,86.9295634920635,0.6719353761976217
142,86.60714285714285,0.7612107764495515
143,87.99603174603175,0.7811515748027547
144,87.42559523809523,0.8949215551919015
145,87.37599206349205,1.1548062228990874
146,87.25198412698414,0.909917476579568
147,87.47519841269842,0.1528872520577629
148,88.36805555555554,1.0117102209509543
149,88.02083333333333,0.5467611032998141
150,88.39285714285715,1.401234810696973
151,87.54960317460318,0.8852464433320816
152,88.12003968253968,0.6438866560390465
153,88.16964285714285,0.27839712699210495
154,87.82242063492065,0.5900484748695621
155,87.42559523809523,0.7162464820532546
156,87.17757936507935,1.6585568945734601
157,87.54960317460318,0.6323188880943444
158,88.36805555555554,1.339744924213249
159,87.62400793650795,0.719673518281094
160,87.20238095238096,0.6400539633216245
161,88.16964285714285,0.7756198299162602
162,87.20238095238096,0.6900013761529556
163,88.98809523809524,0.948964606632396
164,87.94642857142857,0.634261500622244
165,87.79761904761905,1.2465110985247096
166,87.45039682539682,0.9877136781617015
167,88.96329365079366,1.2514360924149714
168,88.24404761904763,0.4252586358998534
169,87.8720238095238,0.48219796863153724
170,87.40079365079366,0.49104637582399113
171,87.57440476190476,0.3156726701725678
172,87.64880952380952,0.6342615006222401
173,88.41765873015873,0.28709912953348177
174,87.27678571428572,0.3156726701725678
175,88.34325396825398,0.2996787195831984
176,88.19444444444446,0.12646377761886407
177,87.84722222222223,0.4135250992195747
178,87.40079365079366,0.7740320701551231
179,88.16964285714285,0.7967449605262408
180,87.92162698412699,0.7498123242971682
181,88.56646825396825,0.3905757874013761
182,88.81448412698414,0.45597163469370694
183,87.64880952380952,1.2685230012444908
184,88.0704365079365,0.7740320701551231
185,87.97123015873017,1.408241028430395
186,88.54166666666667,0.6165576832666709
187,88.8888888888889,0.3507474113028583
188,88.59126984126983,0.9457180538163503
189,88.0704365079365,0.19528789370068927
190,88.21924603174602,0.7498123242971697
191,88.8640873015873,0.5644745375367575
192,87.3263888888889,0.28709912953349037
193,88.14484126984127,0.5478849710906356
194,87.54960317460318,0.9877136781617015
195,87.82242063492065,1.0207894656377292
196,88.14484126984127,0.5094900442503552
197,87.6736111111111,1.1240346422246679
198,88.61607142857143,0.2648084883936281
199,88.78968253968253,0.8090032951537782
200,87.97123015873017,0.4910463758239935
201,88.59126984126983,0.6691834108746044
202,88.4920634920635,0.7716443048662776
203,87.05357142857143,0.5399687762171961
204,88.39285714285715,0.8949215551918948
205,87.54960317460318,0.8248159299759865
206,87.99603174603175,0.42670264221441206
207,87.3263888888889,0.5774031114495466
208,88.29365079365078,0.39057578740137855
209,89.03769841269839,0.7835103670104775
210,88.56646825396825,0.5237775813973966
211,87.94642857142857,0.338248553992705
212,88.12003968253968,1.0422570133656126
213,89.16170634920634,0.28709912953349037
214,88.29365079365078,0.6495932963149168
215,88.04563492063494,0.23000045871764965
216,88.26884920634922,0.5445064087326429
217,88.61607142857143,0.3382485539926987
218,88.64087301587301,0.334591705437301
219,87.59920634920634,0.34544613782698746
220,88.69047619047619,0.5983302619947833
221,89.31051587301586,0.5900484748695544
222,88.6656746031746,0.7247836902878181
223,88.09523809523812,0.060751233699977404
224,87.12797619047619,0.5795298336085245
225,88.56646825396825,0.6495932963149205
226,88.8888888888889,0.39057578740138277
227,88.8640873015873,0.6664200814754186
228,88.16964285714288,0.7897660380997411
229,88.8640873015873,0.6774057680430405
230,87.82242063492065,0.2739424855453206
231,88.61607142857143,0.6342615006222412
232,87.59920634920634,0.35596974440494383
233,88.21924603174604,0.7811515748027613
234,88.6656746031746,0.45597163469370716
235,88.91369047619048,0.9112685054996958
236,89.28571428571428,0.5296169767872748
237,87.64880952380952,0.7587826657132086
238,88.34325396825398,0.9820927516479814
239,88.51686507936508,0.9220054710040249
240,88.93849206349206,0.245523187911992
241,88.09523809523809,0.5296169767872655
242,88.74007936507938,0.8248159299759833
243,89.55853174603176,0.03507474113029052
244,88.46726190476191,0.5296169767872614
245,89.23611111111113,0.45597163469370716
246,89.2609126984127,0.8956086351819256
247,88.41765873015872,0.5644745375367575
248,88.0704365079365,0.2739424855453146
249,89.36011904761904,0.3983724802631235
250,88.71527777777779,0.31175111830299584
251,89.21130952380952,0.3983724802631182
252,89.01289682539682,0.33459170543730765
253,88.8888888888889,0.36619104812086695
254,89.08730158730158,0.4394852466931856
255,89.78174603174602,0.6205355160315823
256,89.40972222222223,0.6085240151976844
257,88.02083333333333,0.4252586358998534
258,89.70734126984128,0.25292755523773464
259,88.26884920634922,0.7811515748027571
260,88.54166666666667,0.8824626425921195
261,89.33531746031747,0.7298580838076435
262,88.74007936507938,1.1548062228990874
263,89.08730158730158,0.3345917054373038
264,88.98809523809524,0.4208968935634259
265,89.78174603174602,0.5644745375367615
266,88.24404761904763,0.5795298336085268
267,88.64087301587301,0.3117511183029909
268,89.16170634920634,1.184778860366686
269,88.8888888888889,0.0927990423307008
270,89.2361111111111,0.0927990423307008
271,88.51686507936508,0.5307771468014045
272,88.46726190476188,0.16073265621051094
273,89.13690476190476,0.835191380976325
274,88.71527777777779,1.3670152559048334
275,88.86408730158729,0.4045016475768887
276,89.36011904761905,1.1251285934735806
277,88.91369047619048,0.4380833763059465
278,89.40972222222223,1.245523762846204
279,89.31051587301586,0.7811515748027547
280,88.04563492063492,0.45597163469370694
281,89.18650793650794,0.5166832007936367
282,89.43452380952381,0.894921555191898
283,89.31051587301589,0.5307771468014094
284,89.28571428571429,0.9776985785926039
285,89.38492063492065,0.15288725205776826
286,88.09523809523809,0.4972702791608052
287,88.8640873015873,0.140298964521142
288,89.95535714285715,0.642930624842046
289,88.19444444444446,0.6145591117739991
290,89.68253968253968,0.8726494090158291
291,89.18650793650795,0.6115490082310507
292,88.81448412698411,0.03507474113028382
293,89.31051587301586,0.5166832007936408
294,88.91369047619048,0.8612973886004626
295,88.39285714285715,0.7612107764495515
296,89.16170634920634,0.19528789370069347
297,88.76488095238095,0.8761667526118867
298,90.30257936507935,0.33459170543729994
299,89.4593253968254,0.5644745375367587
300,89.11210317460318,1.7839911218605597
301,89.03769841269842,0.6235022366059804
302,89.98015873015873,0.1855980846614054
303,89.53373015873017,0.2455231879119992
304,89.08730158730158,0.41352509921956615
305,88.83928571428571,0.6571250644589175
306,90.00496031746032,0.40450164757688584
307,89.65773809523812,0.16073265621051094
308,88.83928571428571,0.12150246739995481
309,89.2609126984127,1.070210764404338
310,89.2361111111111,0.31175111830298297
311,89.31051587301586,0.3711961693228108
312,89.18650793650795,0.6115490082310507
313,89.65773809523809,0.954780583081357
314,89.43452380952381,1.0539945119482053
315,89.0625,0.7897660380997411
316,89.08730158730158,0.8598678483809373
317,89.60813492063492,0.3711961693228095
318,89.50892857142856,0.9352533549089698
319,89.28571428571429,0.4821979686315372
320,89.4593253968254,0.5094900442503492
321,89.65773809523809,0.5795298336085299
322,89.6329365079365,0.15288725205776213
323,90.15376984126983,0.35596974440494805
324,89.68253968253968,0.3454461378269922
325,88.93849206349205,0.6085240151976854
326,89.65773809523809,0.7006174053484859
327,89.55853174603175,0.39057578740137616
328,89.03769841269842,1.0615542936028155
329,88.61607142857143,0.3695353280196302
330,89.60813492063492,0.2805979290422839
331,88.74007936507935,0.5058551104754758
332,88.8640873015873,1.0632912257056517
333,88.83928571428572,0.06075123369998321
334,89.58333333333333,0.21904168815297084
335,89.90575396825398,0.30577450411552504
336,89.88095238095237,1.1251285934735806
337,90.20337301587301,0.8641493745131209
338,88.64087301587301,0.5094900442503522
339,89.31051587301586,1.4647641924834773
340,90.07936507936508,0.7348974399815973
341,88.8888888888889,0.9534912096597721
342,89.58333333333333,0.6342615006222401
343,89.28571428571429,0.24300493479992702
344,89.75694444444446,0.5166832007936352
345,89.43452380952381,0.9193329857564774
346,89.55853174603175,0.7119394888098809
347,90.15376984126983,0.6115490082310501
348,90.17857142857143,0.7967449605262346
349,90.17857142857143,1.0644476058469674
350,89.68253968253968,0.5644745375367552
351,88.88888888888887,0.6115490082310554
352,89.18650793650795,0.7323820962417387
353,89.75694444444444,0.6664200814754186
354,89.40972222222223,0.8641493745131116
355,89.08730158730158,0.9764394685034463
356,89.95535714285715,0.36450740219987604
357,89.53373015873017,0.9877136781616995
358,89.4593253968254,0.245523187911992
359,89.21130952380952,0.47448230331619506
360,90.32738095238095,0.7162464820532531
361,90.02976190476191,0.7162464820532546
362,89.58333333333333,0.24300493479991542
363,89.43452380952381,0.6682635706997746
364,89.18650793650794,0.5445064087326429
365,89.40972222222221,0.305774504115525
366,89.40972222222223,0.21335132110720023
367,89.0625,1.1542734402996124
368,89.2609126984127,0.6908922756539732
369,89.75694444444446,0.33459170543730204
370,89.18650793650794,0.6495932963149168
371,89.13690476190477,1.2104597561421089
372,90.57539682539682,0.28059792904227726
373,89.40972222222221,0.4559716346937097
374,90.07936507936508,0.620535516031589
375,90.50099206349206,0.5478849710906407
376,89.90575396825396,0.8684097916672457
377,89.73214285714285,0.16073265621050875
378,88.76488095238096,0.8351913809763263
379,90.02976190476191,0.31567267017256107
380,89.73214285714285,0.8824626425921258
381,89.13690476190476,0.060751233699977404
382,89.90575396825398,0.42670264221441206
383,89.95535714285715,1.1590596672170537
384,89.6329365079365,0.15288725205776213
385,89.95535714285712,0.4380833763059401
386,89.13690476190474,0.6900013761529531
387,89.90575396825398,0.8203291373284332
388,89.98015873015873,0.19528789370068927
389,89.85615079365078,0.8292784472867271
390,90.89781746031747,0.1855980846614054
391,90.12896825396825,0.46399521165351537
392,89.75694444444446,0.3559697444049415
393,89.8313492063492,0.4045016475768838
394,89.53373015873017,0.6495932963149205
395,88.71527777777779,0.2739424855453206
396,90.22817460317462,0.33459170543730765
397,88.91369047619048,0.4744823033162017
398,89.58333333333333,0.6900013761529531
399,89.68253968253968,1.5540129164504464
400,89.58333333333333,0.796744960526247


==> data/k_comp/acc_iidinf_BYZ0_LR0.01k=16__b=0__mode=MIN_ACCEPTED.csv <==
Epoch,Loss,StdDev
0,8.953373015873016,3.1767338459996104
1,15.823412698412698,1.0062233519395227
2,19.74206349206349,0.30577450411552504
3,23.288690476190478,3.5251423570639155
4,26.83531746031746,4.858706280763032
5,29.935515873015873,4.664940570327914
6,33.60615079365079,2.601921745913373
7,38.07043650793651,3.2360131806150956
8,41.468253968253975,4.6335843841891835
9,44.49404761904762,2.7445844859245874
10,45.089285714285715,3.811867613562382
11,46.82539682539683,4.454492123546205
12,48.78472222222222,3.5300248280424467
13,52.57936507936508,3.685519211047644
14,54.8859126984127,2.234071036684237
15,55.952380952380956,1.3365271413995492
16,57.26686507936508,2.656665643010111
17,59.1765873015873,0.6381289846363397
18,61.40873015873016,1.9462531068267304
19,61.33432539682539,2.042482618046953
20,62.82242063492064,0.5741982590669777
21,62.57440476190476,2.825422253876116
22,63.93849206349207,1.484784677291249
23,65.07936507936508,0.7692491279400222
24,65.72420634920634,0.8292784472867271
25,66.29464285714288,0.4380833763059401
26,66.07142857142857,1.0747990416676827
27,68.12996031746032,2.3215663539358236
28,67.60912698412699,1.3479839525497255
29,67.83234126984128,1.9310229821251736
30,68.3531746031746,1.7788116147858242
31,70.03968253968253,2.0915841907051655
32,69.56845238095237,0.9431127649718032
33,70.68452380952381,0.5858636811020679
34,72.51984126984127,0.9119432693874143
35,71.75099206349206,1.4354956476674368
36,71.40376984126983,1.6729585271865162
37,72.89186507936508,1.5810890327886145
38,72.4454365079365,1.6585568945734592
39,72.4702380952381,1.1135885079684362
40,73.56150793650794,0.4600009174353101
41,72.74305555555556,0.30577450411551965
42,73.18948412698411,0.8248159299759901
43,75.04960317460318,0.6908922756539732
44,74.65277777777777,0.2870991295334838
45,74.72718253968253,0.5166832007936433
46,75.09920634920634,1.883614835917417
47,74.97519841269842,0.9418074179587071
48,75.69444444444444,1.4186854807614182
49,76.38888888888887,1.206387550299138
50,75.37202380952381,0.9072093828458342
51,75.47123015873017,1.245523762846204
52,76.21527777777777,1.6795637850532752
53,76.63690476190476,1.2405752976587134
54,77.30654761904763,0.835191380976325
55,76.5625,0.42089689356341925
56,77.45535714285715,1.389331703785803
57,77.23214285714288,0.4380833763059401
58,77.18253968253968,1.1141407462904829
59,78.02579365079366,1.070210764404339
60,77.87698412698414,1.102485653318094
61,78.27380952380952,0.21904168815297084
62,77.80257936507937,1.248483427445761
63,78.05059523809524,0.12150246739996642
64,78.22420634920634,0.8021310331744224
65,78.2986111111111,0.7740320701551194
66,79.58829365079364,0.9279904233070245
67,79.34027777777777,1.4303443308825552
68,79.63789682539682,1.0805069896226134
69,80.4563492063492,0.9437647614305805
70,79.26587301587303,0.5166832007936433
71,79.16666666666667,0.5467611032998141
72,80.18353174603175,0.7835103670104823
73,79.8611111111111,1.206387550299138
74,80.15873015873017,0.4478043175909638
75,80.28273809523809,0.7944254651809028
76,79.81150793650794,0.19528789370068927
77,80.87797619047619,0.8173242585954414
78,79.81150793650794,0.21335132110720575
79,79.83630952380953,0.37939133285660986
80,81.29960317460318,1.0873169750388403
81,80.70436507936508,0.6381289846363395
82,81.00198412698413,0.9139645720579476
83,80.6795634920635,0.0927990423307046
84,80.95238095238095,1.4208517447819895
85,80.6795634920635,0.46000091743531
86,80.4563492063492,1.217048030395369
87,82.09325396825398,0.8534052844288301
88,81.87003968253968,0.19528789370068686
89,82.66369047619048,0.5190587682652845
90,81.4236111111111,1.1987148783327979
91,81.52281746031747,0.9299768481772128
92,82.31646825396827,1.9875342767509139
93,81.4236111111111,0.311751118302983
94,82.68849206349206,1.3724042988350151
95,82.21726190476191,1.0539945119482117
96,83.01091269841271,1.2877733120780912
97,81.29960317460318,0.895608635181932
98,83.03571428571428,0.4252586358998551
99,83.15972222222221,0.2739424855453206
100,82.93650793650794,0.933937023004103
101,82.81250000000001,0.37939133285660986
102,82.29166666666667,0.9547805830813629
103,82.93650793650794,0.4872738765969364
104,82.19246031746032,0.8894058073929151
105,82.44047619047619,1.036338413480959
106,83.0109126984127,0.24552318791200445
107,83.33333333333333,0.9173235123465758
108,83.48214285714285,0.06075123369998321
109,83.11011904761905,0.6764971079854089
110,82.9861111111111,0.5774031114495466
111,83.30853174603175,0.23000045871764965
112,84.02777777777777,0.4600009174353034
113,83.5565476190476,1.067909233214829
114,83.30853174603175,0.838132204797411
115,83.3829365079365,1.1847788603666887
116,83.43253968253968,0.7119394888098877
117,82.6388888888889,0.5774031114495466
118,84.02777777777777,0.38582215243312873
119,84.44940476190476,1.3434129527729024
120,84.44940476190477,1.195117440789358
121,83.68055555555556,0.1855980846614054
122,82.96130952380953,0.8036632810525657
123,84.82142857142857,0.42525863589984847
124,83.25892857142857,1.1349267052229706
125,83.75496031746032,1.0025487565182463
126,83.28373015873017,1.0387099003656701
127,83.6061507936508,0.9418074179587138
128,84.07738095238095,0.9072093828458294
129,84.27579365079363,1.6970521224757917
130,83.77976190476191,1.1381739985698185
131,84.89583333333333,1.1590596672170543
132,85.01984126984127,0.9017687977528718
133,83.9781746031746,0.5774031114495466
134,84.89583333333333,1.6346485171908764
135,84.10218253968254,0.7093427403807071
136,84.5734126984127,0.9688504456659051
137,85.06944444444444,1.3062692541928258
138,85.34226190476191,0.9352533549089698
139,84.07738095238096,0.37939133285660986
140,83.95337301587301,0.6988592660518514
141,84.39980158730158,0.2739424855453206
142,85.1190476190476,0.3214653124210263
143,83.6061507936508,0.6235022366059868
144,83.8045634920635,0.764436260288813
145,85.29265873015873,2.0676254960978495
146,84.69742063492063,0.9820927516479805
147,84.67261904761905,1.2150246739995945
148,84.99503968253968,0.36619104812086695
149,85.59027777777779,1.0907060231793682
150,85.14384920634922,0.7298580838076492
151,85.61507936507935,0.7014948226057032
152,83.77976190476191,1.0592339535745297
153,85.3670634920635,0.6235022366059852
154,84.84623015873017,1.2395832340872837
155,84.82142857142857,1.2641512834697057
156,85.09424603174602,0.5644745375367536
157,84.5486111111111,0.9745477531938789
158,85.44146825396825,1.2455237628462006
159,84.99503968253968,0.2529275552377393
160,84.49900793650794,1.0907060231793704
161,84.79662698412699,1.1240346422246743
162,85.04464285714288,0.27839712699211
163,85.59027777777777,0.35596974440494383
164,85.88789682539682,0.5900484748695621
165,85.41666666666667,0.7944254651808988
166,86.35912698412699,1.0025487565182398
167,86.80555555555556,0.7928753652354122
168,86.68154761904763,0.8612973886004626
169,85.46626984126983,0.620535516031589
170,85.61507936507938,0.4639952116535154
171,84.9454365079365,1.4303443308825612
172,86.01190476190476,0.3793913328566052
173,85.04464285714285,0.876166752611893
174,86.01190476190476,0.4972702791607938
175,85.86309523809524,0.3037561684998986
176,85.9375,0.9945405583215925
177,85.91269841269842,0.8292784472867295
178,86.21031746031747,1.1403337234695043
179,85.21825396825398,0.6552502387709843
180,85.81349206349206,2.192381758989048
181,86.21031746031747,0.9220054710040176
182,85.31746031746032,1.6122939447564544
183,85.91269841269842,0.280597929042284
184,85.66468253968254,1.2170480303953632
185,85.71428571428572,0.6400539633216239
186,85.04464285714286,1.2553621760757714
187,84.79662698412699,0.5837600345208261
188,86.21031746031747,0.3905757874013803
189,85.98710317460318,1.2276159395599806
190,86.45833333333333,0.10522422339085145
191,86.03670634920634,0.6323188880943491
192,85.41666666666667,1.098573144362605
193,85.61507936507935,0.4600009174353075
194,86.08630952380952,1.0000915254789662
195,86.28472222222223,0.8534052844288301
196,86.06150793650794,0.45597163469370977
197,85.86309523809524,1.2195725052722504
198,85.49107142857143,0.45866175617328797
199,85.61507936507935,1.0189800885007043
200,86.1359126984127,0.3661910481208724
201,86.85515873015873,1.0907060231793637
202,86.7311507936508,0.07014948226056764
203,86.25992063492065,0.21335132110720023
204,86.28472222222223,0.6552502387709777
205,86.25992063492065,0.46399521165351537
206,86.68154761904763,0.2190416881529644
207,86.55753968253968,0.6691834108746101
208,86.18551587301586,1.0457920953525794
209,86.40873015873017,0.3711961693228108
210,86.87996031746032,0.5741982590669742
211,86.40873015873017,0.49479011268006157
212,86.7311507936508,1.251436092414968
213,86.95436507936508,0.7811515748027638
214,85.44146825396824,0.33459170543729644
215,86.53273809523807,1.4234469099485842
216,86.65674603174602,0.4135250992195727
217,87.3263888888889,0.1528872520577629
218,87.07837301587301,0.5644745375367575
219,86.90476190476191,0.8218274566359561
220,87.57440476190476,0.5795298336085268
221,86.38392857142857,0.5467611032998199
222,87.79761904761904,0.45866175617328797
223,87.17757936507935,0.39527225819715067
224,86.43353174603175,0.8425241940209883
225,87.47519841269842,0.5644745375367575
226,87.00396825396825,0.6552502387709843
227,87.25198412698414,0.7014948226057032
228,87.05357142857143,0.5795298336085238
229,87.62400793650794,0.45597163469370977
230,87.92162698412699,0.35596974440494805
231,87.47519841269842,0.3711961693228171
232,86.28472222222223,1.2170480303953597
233,87.35119047619048,0.8824626425921258
234,88.09523809523809,0.6400539633216245
235,87.02876984126983,0.9688504456658986
236,87.30158730158729,0.5237775813973903
237,86.48313492063492,0.245523187911992
238,86.6815476190476,0.45866175617328797
239,86.78075396825398,0.7247836902878181
240,86.43353174603175,1.1305824722263431
241,86.80555555555554,0.0927990423307046
242,87.3263888888889,0.5512428266590468
243,87.17757936507935,0.49104637582399646
244,87.47519841269842,1.2484834274457512
245,87.8968253968254,1.0457920953525774
246,87.40079365079366,0.6719353761976271
247,87.27678571428572,0.5858636811020678
248,86.48313492063492,1.4393470365621883
249,86.7063492063492,0.33459170543730204
250,86.40873015873017,0.5237775813973914
251,87.02876984126983,0.614559111773996
252,87.02876984126983,0.07014948226057434
253,87.00396825396825,0.4910463758239849
254,87.57440476190476,0.12150246739996642
255,87.20238095238095,0.6571250644589174
256,87.59920634920634,0.9119432693874128
257,87.3015873015873,0.7595928983687268
258,86.5079365079365,0.39527225819714473
259,86.48313492063492,0.5166832007936367
260,87.74801587301586,1.1627686676320463
261,88.54166666666667,0.6313453403451289
262,86.1111111111111,0.3952722581971566
263,87.40079365079366,0.3661910481208717
264,87.5,1.0539945119481984
265,88.12003968253968,0.43100563484580373
266,86.60714285714285,0.634261500622244
267,88.04563492063494,0.39527225819714473
268,86.80555555555554,1.066756605536042
269,87.79761904761905,1.4286230976105767
270,87.37599206349206,0.45597163469370694
271,86.7559523809524,1.3406628721963902
272,87.25198412698414,0.9418074179587054
273,87.22718253968253,0.6828323362071509
274,87.27678571428572,0.8417937871268452
275,87.42559523809524,0.16073265621051752
276,87.59920634920634,0.5094900442503522
277,87.5,0.736569563735987
278,87.37599206349206,1.8678740460082102
279,87.8968253968254,0.19528789370068927
280,87.17757936507935,0.39527225819715067
281,88.44246031746032,0.9650335544813335
282,87.79761904761904,0.5190587682652852
283,87.40079365079366,0.6664200814754168
284,88.41765873015873,1.1403337234695028
285,86.90476190476191,0.3037561684998986
286,87.3015873015873,0.8641493745131181
287,86.7311507936508,0.961201506700209
288,87.45039682539682,0.4394852466931923
289,88.41765873015873,0.46399521165351415
290,87.94642857142857,1.1052718231724796
291,88.29365079365078,1.0475551627947817
292,88.02083333333333,0.10522422339085145
293,88.4920634920635,0.7692491279400236
294,87.8968253968254,0.1753737056514325
295,87.30158730158729,0.7041205142151953
296,87.15277777777777,0.5993574391663956
297,88.56646825396825,0.5478849710906356
298,87.6736111111111,0.596270599214845
299,87.59920634920634,0.40450164757689017
300,88.39285714285715,0.5795298336085305
301,87.77281746031747,0.5058551104754786
302,89.23611111111113,1.09408457341829
303,88.0704365079365,0.933937023004103
304,87.67361111111113,0.6828323362071522
305,87.20238095238096,0.585863681102072
306,87.97123015873017,0.7835103670104775
307,88.41765873015873,0.7247836902878293
308,88.31845238095237,0.6313453403451356
309,87.99603174603173,0.5741982590669743
310,87.64880952380952,0.6165576832666709
311,87.77281746031747,0.5774031114495466
312,87.77281746031747,0.551242826659047
313,89.0625,0.5261211169542774
314,87.92162698412699,0.1952878937006917
315,88.39285714285715,1.0799375524343828
316,87.54960317460318,0.07014948226056764
317,87.74801587301586,1.408241028430395
318,88.4920634920635,0.47188238071529115
319,88.0704365079365,0.39057578740137855
320,87.77281746031747,0.2529275552377458
321,88.09523809523809,0.9072093828458317
322,88.61607142857143,0.8417937871268452
323,88.19444444444446,0.6495932963149196
324,87.77281746031747,0.2529275552377458
325,87.8968253968254,0.4045016475768852
326,87.52480158730158,1.1785321796147616
327,88.46726190476191,0.7290148043997521
328,88.51686507936508,0.6085240151976854
329,88.54166666666667,0.10522422339085145
330,87.35119047619048,1.3529942159708168
331,87.84722222222223,0.34544613782698574
332,88.71527777777779,0.3711961693228096
333,88.12003968253968,0.3507474113028516
334,87.57440476190476,0.8173242585954414
335,87.42559523809523,0.6165576832666709
336,88.04563492063492,0.7348974399815973
337,87.94642857142857,0.8570016142445965
338,89.0625,0.6764971079854079
339,89.13690476190476,0.6400539633216239
340,87.92162698412699,0.7247836902878246
341,88.64087301587301,0.5445064087326398
342,88.71527777777777,0.8641493745131115
343,87.64880952380952,0.8990361587495967
344,87.94642857142856,0.5190587682652859
345,87.77281746031747,0.4310056348458048
346,88.2936507936508,0.38582215243312873
347,88.39285714285715,0.27839712699211
348,88.39285714285715,0.3695353280196264
349,88.0704365079365,0.23000045871764965
350,89.2361111111111,0.7041205142151962
351,87.82242063492065,0.6691834108746101
352,87.82242063492062,0.7905445163943072
353,87.94642857142857,0.8570016142445964
354,88.69047619047619,0.6846316340199485
355,88.04563492063494,1.12731331124638
356,88.8888888888889,0.5445064087326392
357,89.13690476190477,0.3983724802631226
358,88.54166666666667,0.8173242585954349
359,87.94642857142857,0.5795298336085299
360,87.59920634920634,0.3711961693228096
361,88.41765873015872,0.3559697444049481
362,88.14484126984127,0.5094900442503552
363,88.81448412698411,1.5008546895245292
364,88.74007936507935,0.4394852466931894
365,88.4920634920635,0.7247836902878181
366,88.78968253968254,0.43100563484580484
367,88.64087301587301,0.704120514215199
368,88.96329365079366,0.4135250992195747
369,88.44246031746032,0.7644362602888076
370,88.36805555555556,0.878970493386378
371,88.56646825396825,0.5512428266590522
372,88.02083333333333,0.7365695637359841
373,88.69047619047619,0.5858636811020678
374,87.94642857142856,0.9547805830813526
375,88.54166666666667,0.49727027916079874
376,89.31051587301586,0.8894058073929142
377,89.01289682539681,0.3952722581971566
378,88.6656746031746,0.09279904233070586
379,88.16964285714285,0.6165576832666646
380,88.19444444444444,0.39057578740137855
381,88.76488095238096,0.27839712699211
382,89.8561507936508,1.035150632674071
383,87.94642857142857,0.9489646066323931
384,89.36011904761904,0.5567942539842149
385,89.18650793650794,0.4910463758239936
386,88.69047619047619,0.6846316340199518
387,89.38492063492065,1.2834671659658279
388,88.56646825396825,0.9877136781616997
389,88.51686507936508,0.18559808466140412
390,88.96329365079366,0.5058551104754693
391,88.0456349206349,0.9017687977528669
392,88.91369047619048,0.8036632810525657
393,88.41765873015872,0.19528789370068927
394,88.0704365079365,0.4310056348457996
395,88.19444444444446,0.23000045871764965
396,88.83928571428572,0.6165576832666634
397,88.4920634920635,0.6828323362071459
398,88.56646825396827,0.5094900442503522
399,88.41765873015872,0.09279904233069954
400,88.91369047619047,1.0592339535745403


==> data/k_comp/acc_iidinf_BYZ0_LR0.01k=1__b=0__mode=MIN_ACCEPTED.csv <==
Epoch,Loss,StdDev
0,12.152777777777777,1.70789139887766
1,13.31845238095238,2.2576257039137446
2,18.179563492063494,1.3670152559048279
3,16.096230158730158,0.719673518281096
4,16.691468253968253,0.5478849710906376
5,13.988095238095235,1.8950100689378038
6,14.43452380952381,2.0700041284588617
7,15.054563492063492,2.5021347807820615
8,15.17857142857143,3.0113253489357232
9,16.741071428571427,3.4280064569783724
10,18.47718253968254,2.9974029107710245
11,16.81547619047619,3.9544340204568638
12,16.46825396825397,1.206387550299138
13,16.17063492063492,1.9424567707540947
14,16.865079365079364,2.020682594451258
15,16.9890873015873,3.131096031971241
16,17.782738095238095,2.592448123539336
17,18.427579365079364,1.7788116147858255
18,16.81547619047619,3.0064189092630302
19,17.509920634920636,3.0109167843386415
20,17.956349206349206,2.3531465809782577
21,18.47718253968254,4.0536751010369505
22,19.59325396825397,3.0359412198609825
23,22.867063492063494,2.2847095144695495
24,24.875992063492063,2.342141938061119
25,26.860119047619047,0.9431127649718047
26,26.041666666666668,1.7898431103838
27,25.94246031746032,1.2762579692726794
28,26.413690476190478,2.764681784990816
29,26.165674603174605,1.7035639643922997
30,25.52083333333334,2.9836216749647946
31,25.27281746031746,2.9339344820734365
32,25.942460317460316,2.9900059633294673
33,26.5625,3.0351306628528496
34,27.728174603174605,3.049889420218476
35,28.298611111111114,3.738217137752251
36,26.884920634920633,3.191801442855944
37,27.281746031746028,3.33708099038773
38,27.182539682539684,3.9954425725401337
39,25.942460317460316,3.016427737204517
40,27.083333333333332,1.7898431103838006
41,27.678571428571427,3.6405148281919844
42,29.04265873015873,1.7240225393832116
43,27.827380952380953,2.0965777981555602
44,26.959325396825395,2.7875042298069688
45,27.777777777777775,1.9967973420506284
46,27.876984126984127,1.7788116147858224
47,27.5297619047619,2.0700041284588617
48,28.893849206349206,0.8956086351819337
49,30.059523809523807,2.8260753042151032
50,29.241071428571427,2.7786634075716092
51,29.017857142857142,1.619906328651582
52,30.58035714285714,3.6405148281919857
53,30.28273809523809,3.1267710400968296
54,31.02678571428571,0.4208968935634226
55,30.629960317460316,3.0955322026530245
56,29.8859126984127,2.53146340227191
57,31.001984126984127,2.181412046358731
58,31.39880952380953,2.69710847624879
59,33.35813492063492,2.8000541721040086
60,31.34920634920635,3.524269775462622
61,32.961309523809526,3.1956534855838834
62,32.31646825396826,3.513781894528738
63,33.2093253968254,4.361554989543036
64,32.88690476190476,2.062860003167491
65,33.58134920634921,4.017091588834063
66,34.7718253968254,3.865866620714029
67,36.805555555555564,4.1455020387843415
68,34.226190476190474,4.09699401724292
69,34.5734126984127,2.957738767394808
70,36.086309523809526,3.4425103491172377
71,36.43353174603175,4.823637754049089
72,35.68948412698413,4.398210307075575
73,35.31746031746032,4.095342154839488
74,36.086309523809526,2.5283025669394132
75,35.24305555555556,3.1246062992110337
76,34.42460317460317,3.907175029047069
77,34.87103174603175,4.543092994457213
78,35.26785714285714,2.7526410134870054
79,35.16865079365079,3.975068553501821
80,34.7718253968254,3.680007339482423
81,35.44146825396825,4.066401575331301
82,33.82936507936508,2.668447947681106
83,35.21825396825397,3.986194564060407
84,34.99503968253968,2.044288793154253
85,35.98710317460318,3.653838662837875
86,36.458333333333336,4.5005143738943465
87,35.88789682539683,4.569419028939099
88,37.05357142857143,4.375776035266061
89,37.10317460317461,4.140602530696273
90,36.85515873015873,2.711665416388215
91,35.83829365079365,4.568207320694031
92,36.73115079365079,3.497463526334449
93,37.400793650793645,4.2161239470556655
94,36.458333333333336,4.593050408599224
95,36.75595238095238,4.669553387207264
96,36.58234126984127,5.346223623514813
97,38.36805555555555,5.706197945707004
98,36.582341269841265,5.8782378047735
99,38.492063492063494,5.656828326137203
100,39.260912698412696,5.403218049493784
101,39.955357142857146,6.179926526628581
102,39.85615079365079,6.005570062188674
103,39.78174603174603,5.103585760671421
104,39.90575396825397,5.618202795258646
105,41.91468253968254,4.384763517978088
106,39.70734126984127,4.825550201196553
107,41.51785714285714,4.261689301328547
108,40.104166666666664,6.010075059459124
109,42.46031746031746,4.014334385512118
110,42.46031746031746,3.7921294456482206
111,41.34424603174603,4.474745242596792
112,42.708333333333336,5.143444998736397
113,41.44345238095238,4.786642095958265
114,42.50992063492063,3.543069727862812
115,41.88988095238095,4.8915118791350025
116,42.73313492063492,4.872738765969371
117,42.80753968253969,3.6980156388126604
118,42.757936507936506,3.492711655215071
119,42.73313492063492,2.5474502212517547
120,43.179563492063494,5.400485125542596
121,43.00595238095238,3.0076462695547237
122,45.06448412698413,2.397429756665588
123,44.09722222222222,2.691172227590387
124,43.99801587301587,2.5212371930258977
125,44.54365079365079,3.4244157924788134
126,43.77480158730159,2.9670826247496396
127,45.33730158730159,3.979244452983969
128,44.24603174603175,1.9726228993202561
129,43.179563492063494,3.5069479524465534
130,44.76686507936508,3.414161681035765
131,45.5109126984127,3.7451218061005154
132,44.32043650793651,2.8138600404132608
133,45.0892857142857,2.946278254943947
134,45.436507936507944,3.0188738203775682
135,45.982142857142854,3.5151820866124153
136,45.56051587301587,3.247966481574602
137,44.12202380952382,4.61829264305391
138,44.419642857142854,4.2616893013285475
139,46.92460317460317,4.542280543019559
140,45.61011904761906,2.015806128592866
141,44.320436507936506,4.272212896852082
142,46.67658730158731,4.271780931137874
143,46.05654761904762,4.6990990908560395
144,45.75892857142858,4.398070448253468
145,46.4781746031746,3.68802188401609
146,45.18849206349207,2.6462259262597505
147,47.59424603174603,4.460288113146968
148,47.22222222222223,3.3913846823411262
149,47.56944444444445,4.063677828947628
150,46.651785714285715,3.3868472252205484
151,47.594246031746025,3.732288683935342
152,48.93353174603175,2.973916128347932
153,48.28869047619048,4.534826288944204
154,47.24702380952382,1.8950100689378055
155,47.643849206349195,2.7048516052595506
156,49.355158730158735,3.667449550947193
157,47.32142857142858,3.224397125003043
158,48.0406746031746,2.771570445376784
159,48.46230158730159,2.9900059633294642
160,47.89186507936508,3.497463526334452
161,49.007936507936506,3.8644343172012516
162,48.536706349206355,5.025244715570889
163,48.68551587301588,2.909935475925348
164,48.75992063492063,3.668455755973474
165,48.68551587301587,3.5132566786276636
166,50.520833333333336,3.2266855547623763
167,49.6031746031746,1.6883305977299115
168,49.107142857142854,3.2106322932130085
169,49.8015873015873,3.775547842510533
170,48.71031746031747,3.9447780291537997
171,50.76884920634921,2.981971897854986
172,50.76884920634921,3.4709819213352766
173,51.31448412698413,3.280754118248448
174,51.11607142857144,2.560215853286496
175,51.1656746031746,2.4604874653245834
176,49.8015873015873,3.898191012775497
177,49.826388888888886,4.012035268629204
178,50.04960317460317,3.8967705904884182
179,51.388888888888886,2.7802125808712828
180,50.148809523809526,4.0128017872867074
181,50.74404761904762,2.9916513099739133
182,48.38789682539683,3.3892074610495246
183,50.66964285714286,3.3819399337391363
184,51.51289682539683,3.846245639700103
185,50.42162698412699,2.965216208795403
186,50.54563492063492,3.7357480920164154
187,50.24801587301587,2.224136877127515
188,51.01686507936508,3.8701603507756057
189,51.5625,2.227177015936871
190,50.3968253968254,2.6524946869643133
191,50.94246031746032,3.584494397845173
192,52.03373015873016,4.17477833803254
193,51.90972222222222,3.6157618207431304
194,50.81845238095238,3.5822628325031918
195,53.10019841269841,2.578410995707743
196,51.785714285714285,2.8727048086448925
197,52.00892857142858,3.281129083004028
198,53.24900793650793,2.957738767394809
199,51.31448412698413,3.7828722152653995
200,53.19940476190476,3.0983129186989578
201,52.455357142857146,3.372103926674005
202,53.125,1.5175653314264237
203,53.22420634920635,3.7775023971759714
204,53.57142857142858,1.6380317188450753
205,53.5218253968254,1.827929144115898
206,53.44742063492063,1.7282987490262256
207,53.39781746031746,1.5444838766805853
208,53.44742063492064,2.5590142688333546
209,53.993055555555564,3.289741476581593
210,52.480158730158735,1.4885085404884562
211,51.98412698412699,2.242315883392005
212,52.604166666666664,2.367739877948932
213,53.67063492063492,2.9974029107710227
214,53.17460317460317,1.1289490750735136
215,52.554563492063494,3.5300248280424458
216,53.695436507936506,1.9137442186369478
217,54.14186507936508,2.0818565249437766
218,52.1577380952381,3.35619639365819
219,53.52182539682539,3.8586997866133457
220,53.49702380952382,1.0539945119482035
221,53.5218253968254,2.8509961300588427
222,54.43948412698413,1.9594823626094882
223,54.538690476190474,1.9027845018667306
224,52.901785714285715,2.276347997139632
225,54.04265873015873,1.1987148783327939
226,55.00992063492063,1.1722522121127479
227,54.61309523809524,1.596960320635439
228,54.26587301587301,1.309091589325066
229,55.257936507936506,2.701438254799626
230,55.654761904761905,2.182821500564297
231,54.042658730158735,1.2834671659658343
232,54.117063492063494,2.0977510370823933
233,54.21626984126984,1.5179706099304922
234,55.35714285714286,1.931659968117139
235,54.861111111111114,2.48288540591415
236,55.43154761904762,2.0520971818886493
237,55.45634920634921,2.5387426181089654
238,55.53075396825397,1.4584514313481298
239,56.770833333333336,1.2465110985247099
240,56.62202380952382,1.3759852685198604
241,56.69642857142858,0.6764971079854084
242,55.90277777777777,1.2063875502991346
243,55.75396825396825,1.1878898824234183
244,57.49007936507937,1.4835413123748218
245,57.167658730158735,1.888506926666811
246,57.8125,2.6369114801591307
247,56.34920634920635,3.245693056320609
248,56.29960317460317,1.7922471989225874
249,56.10119047619048,3.4649512874518473
250,55.70436507936508,2.242315883392005
251,57.4156746031746,2.564776740237108
252,57.61408730158731,3.0170394439206207
253,57.86210317460317,1.980092624624214
254,58.23412698412699,2.286324340573714
255,57.713293650793645,2.354714474487685
256,56.770833333333336,2.2868623625462323
257,56.52281746031746,2.072973580750681
258,57.167658730158735,2.6132447589527446
259,56.74603174603175,1.7186623153839686
260,58.35813492063492,2.401275286202311
261,58.53174603174603,2.3889478022319475
262,58.30853174603175,2.7715704453767835
263,58.53174603174603,2.2798581734685297
264,57.98611111111111,2.8946756945369905
265,59.375,2.2304888051505074
266,57.93650793650793,2.564776740237107
267,59.42460317460317,3.1592588618910904
268,56.79563492063492,1.5611215259777993
269,58.58134920634921,2.776891865531429
270,59.02777777777778,1.6729585271865128
271,59.72222222222222,2.6691394047294663
272,58.73015873015873,2.463485623380755
273,58.55654761904762,1.9287918745261465
274,59.49900793650793,2.476932425346509
275,60.29265873015873,1.5516361428191503
276,60.813492063492056,2.357847133710345
277,58.90376984126984,1.0333664015872843
278,60.019841269841265,1.9040771545306763
279,59.35019841269841,1.280588357482699
280,59.82142857142858,1.3184557400795636
281,59.201388888888886,0.8852464433320791
282,60.16865079365079,2.3389882446135597
283,60.19345238095238,0.4972702791607981
284,60.367063492063494,1.4996246485943412
285,59.077380952380956,3.2106322932130085
286,59.82142857142858,2.48783534186019
287,60.26785714285714,1.3406628721963876
288,61.43353174603175,1.8589612799051127
289,60.36706349206349,0.3507474113028516
290,60.763888888888886,1.538498255880039
291,60.26785714285714,1.2195725052722461
292,60.71428571428572,1.0952084407648615
293,61.73115079365079,1.7122078962394036
294,60.06944444444445,1.1024856533180991
295,62.599206349206355,2.0836285694055814
296,61.43353174603175,1.8188206465574486
297,62.648809523809526,0.4252586358998572
298,61.08630952380952,1.2930169045374083
299,61.80555555555555,1.3203206006156898
300,60.86309523809524,0.49727027916079947
301,61.33432539682539,2.710304024578009
302,61.60714285714286,1.8950100689378024
303,61.979166666666664,0.49727027916079947
304,60.91269841269841,0.6495932963149201
305,62.42559523809524,1.3893317037858042
306,61.656746031746025,1.2991865926298403
307,61.631944444444436,0.3117511183029902
308,63.268849206349195,0.9839699615514532
309,62.47519841269841,2.0388654677147415
310,61.38392857142858,1.61762637491273
311,61.929563492063494,0.2739424855453148
312,61.160714285714285,0.5858636811020678
313,61.235119047619044,1.8436773353220008
314,61.63194444444445,1.1483965181339508
315,62.07837301587301,0.6323188880943422
316,62.54960317460317,1.6305039597116666
317,62.22718253968254,1.9893903402932012
318,62.723214285714285,2.2395709737042253
319,63.020833333333336,0.8173242585954391
320,62.202380952380956,0.9352533549089698
321,62.64880952380952,0.37939133285660986
322,63.66567460317461,0.3711961693228102
323,62.3015873015873,1.714362069323953
324,61.904761904761905,0.6846316340199519
325,62.12797619047618,1.838665971512957
326,63.070436507936506,0.6719353761976187
327,63.36805555555555,0.9895802253601185
328,62.276785714285715,1.1966605239895645
329,62.74801587301587,0.9688504456659048
330,63.31845238095238,0.6764971079854052
331,61.929563492063494,0.8852464433320808
332,62.30158730158731,0.3858221524331354
333,63.81448412698413,0.8534052844288299
334,62.57440476190476,0.8949215551918982
335,63.913690476190474,1.1827002993617388
336,64.60813492063492,1.2215883289707132
337,62.87202380952382,0.7587826657132151
338,62.97123015873016,1.3670152559048292
339,64.0625,0.8036632810525612
340,64.16170634920634,0.46000091743530264
341,64.8561507936508,1.0171674927782641
342,62.97123015873016,1.917597398817231
343,63.16964285714286,0.7897660380997364
344,64.78174603174602,1.8269193314189356
345,64.2361111111111,0.516683200793641
346,64.65773809523809,1.929748379357833
347,64.43452380952381,1.5795320761994707
348,63.24404761904761,1.0539945119482061
349,63.392857142857146,2.339514155411575
350,64.40972222222223,2.0379601770014055
351,65.92261904761905,0.4972702791608052
352,63.93849206349207,1.7100510095176835
353,64.95535714285715,0.6165576832666634
354,64.98015873015872,1.791217270363864
355,64.80654761904762,1.3156534930431414
356,65.12896825396825,0.8768685282571289
357,66.24503968253968,0.8852464433320816
358,65.74900793650794,0.9119432693874195
359,63.71527777777777,0.6085240151976846
360,64.80654761904762,0.948964606632396
361,65.7986111111111,1.2660961327480384
362,65.50099206349206,1.311907852722045
363,65.30257936507937,0.8852464433320777
364,64.8561507936508,0.8067190459965546
365,65.47619047619047,1.792933489278555
366,65.50099206349206,1.4495673805756417
367,65.17857142857143,0.9431127649718062
368,64.43452380952381,1.0539945119482035
369,65.87301587301587,0.3661910481208724
370,65.17857142857143,1.1858167745914636
371,66.6170634920635,1.7860587189869883
372,66.51785714285714,1.154273440299617
373,64.13690476190477,0.6075123369997972
374,64.93055555555556,0.45597163469370694
375,65.25297619047619,1.0381175365305766
376,64.70734126984127,0.5962705992148383
377,66.66666666666667,0.843983111466942
378,65.27777777777777,2.3951194752991807
379,64.78174603174604,2.192381758989048
380,66.66666666666667,0.7162464820532531
381,65.89781746031746,0.42670264221441756
382,65.25297619047619,0.3793913328566052
383,66.07142857142857,0.5399687762171961
384,65.64980158730158,1.61800659030755
385,65.47619047619048,0.8570016142445973
386,64.01289682539682,1.5857507304708087
387,65.45138888888887,1.5623031496055184
388,65.9970238095238,0.9643959372630766
389,66.93948412698413,0.8090032951537717
390,64.80654761904762,1.0037751163119062
391,65.57539682539682,0.9119432693874061
392,65.97222222222223,0.6828323362071522
393,66.1954365079365,1.7024803870764391
394,65.15376984126983,0.6085240151976848
395,65.02976190476191,2.1598751048687697
396,66.86507936507935,1.4909859489274964
397,65.60019841269842,2.653885734007029
398,65.30257936507937,2.5532387919903146
399,66.59226190476191,0.3983724802631226
400,66.26984126984127,1.4393470365621945


==> data/k_comp/acc_iidinf_BYZ0_LR0.01k=4__b=0__mode=MIN_ACCEPTED.csv <==
Epoch,Loss,StdDev
0,9.821428571428571,2.436874277691791
1,12.103174603174603,2.8053215619400227
2,15.401785714285714,2.8630529564907534
3,18.229166666666668,0.9489646066323902
4,18.675595238095237,0.8036632810525635
5,20.486111111111114,1.5057648052242585
6,21.924603174603174,2.1135260198799295
7,24.751984126984127,1.0207894656377334
8,27.455357142857142,1.9487798889447598
9,27.331349206349206,1.6236991372354068
10,28.249007936507937,4.087223329116737
11,28.273809523809522,3.9823348887192798
12,29.662698412698415,2.9850644819797822
13,29.76190476190476,4.131083891598613
14,34.20138888888889,2.067625496097852
15,33.87896825396825,2.375779764846834
16,34.82142857142857,2.406393099523246
17,35.01984126984127,2.342141938061115
18,35.54067460317461,3.276251193854889
19,36.58234126984127,3.1923795455762054
20,39.2609126984127,3.7534889707128194
21,38.78968253968254,2.44695029452789
22,42.385912698412696,0.45597163469370305
23,43.92361111111111,0.34544613782698336
24,43.3531746031746,0.5478849710906382
25,43.5515873015873,1.770492886664158
26,46.72619047619048,3.1397281426744184
27,46.94940476190476,1.5830330751223174
28,46.230158730158735,1.4885085404884593
29,48.0654761904762,1.2728797044004312
30,48.586309523809526,0.6400539633216239
31,50.02480158730159,1.8668858399363863
32,48.78472222222223,1.406930020206633
33,49.429563492063494,1.1800969497391203
34,51.53769841269841,1.9819556571435564
35,50.44642857142858,0.7006174053484875
36,51.1904761904762,1.7225947772009274
37,53.39781746031747,1.120746381715776
38,53.769841269841265,1.6817597726353883
39,53.74503968253968,2.0124467038790494
40,53.81944444444445,0.6495932963149201
41,54.66269841269841,0.35596974440494383
42,54.19146825396825,0.4045016475768896
43,53.5218253968254,0.3858221524331388
44,54.63789682539683,1.0702107644043353
45,56.076388888888886,1.2484834274457568
46,56.20039682539683,0.4135250992195714
47,55.75396825396825,1.0025487565182392
48,57.26686507936508,0.7692491279400226
49,56.02678571428572,1.2685230012444875
50,56.944444444444436,1.020789465637736
51,56.17559523809524,1.1951174407893643
52,57.4156746031746,1.484784677291249
53,57.96130952380952,0.5190587682652855
54,58.28373015873016,0.7595928983687276
55,59.25099206349207,0.9877136781616995
56,58.73015873015873,1.614581428448392
57,61.111111111111114,2.1481668307075905
58,58.43253968253968,0.6323188880943412
59,61.60714285714286,0.7365695637359841
60,60.639880952380956,0.8036632810525646
61,60.19345238095239,0.5983302619947827
62,61.21031746031746,1.047555162794786
63,62.64880952380952,0.49727027916080196
64,60.76388888888889,0.8158176688193703
65,62.32638888888889,1.1024856533180996
66,62.40079365079365,0.5512428266590528
67,62.97123015873016,1.035150632674068
68,64.40972222222221,1.3479839525497175
69,63.26884920634921,1.4303443308825583
70,64.18650793650794,1.2455237628462037
71,63.169642857142854,1.9297483793578296
72,64.98015873015873,1.5276650391304012
73,63.96329365079365,0.9279904233070245
74,64.16170634920634,1.6236991372354093
75,64.8809523809524,0.5567942539842149
76,64.2609126984127,0.8270501984391375
77,65.57539682539682,1.4584514313481258
78,65.84821428571429,1.8113650433045896
79,65.79861111111113,1.156403097904247
80,65.32738095238095,1.5830330751223158
81,64.98015873015873,0.9139645720579513
82,63.59126984126984,1.5444838766805795
83,66.36904761904762,1.1251285934735922
84,66.54265873015873,0.9877136781616997
85,66.59226190476191,1.275775907699576
86,66.14583333333333,1.1590596672170537
87,68.52678571428571,0.7365695637359841
88,67.60912698412699,1.5611215259777993
89,67.1875,1.4781413120785094
90,68.1795634920635,0.620535516031589
91,66.1954365079365,0.39057578740137855
92,67.85714285714285,1.036338413480959
93,68.15476190476191,0.21904168815297084
94,67.83234126984127,2.019769153918884
95,68.89880952380953,1.1251285934735897
96,68.84920634920634,0.5741982590669721
97,68.50198412698413,1.952878937006897
98,68.40277777777777,0.46399521165351537
99,69.24603174603175,1.585750730470812
100,69.1468253968254,1.7336291783036981
101,68.5763888888889,0.21335132110721183
102,70.61011904761905,0.8570016142445911
103,70.95734126984127,0.25292755523773464
104,69.51884920634922,1.8035375955057436
105,69.39484126984128,0.7928753652354076
106,69.91567460317461,0.7298580838076495
107,70.65972222222223,0.2739424855453206
108,70.18849206349206,0.3507474113028516
109,69.84126984126983,0.9017687977528718
110,70.93253968253968,0.2133513211072063
111,70.4861111111111,0.8620112696916097
112,71.00694444444444,1.2543818071827157
113,71.60218253968253,0.07014948226056764
114,72.2470238095238,0.6313453403451356
115,71.3045634920635,1.836992478883049
116,70.63492063492065,0.4045016475768829
117,73.01587301587301,1.0025487565182398
118,71.23015873015872,0.03507474113029052
119,73.4375,2.013974409787875
120,72.02380952380953,0.7756198299162652
121,72.56944444444444,1.1987148783327952
122,72.0734126984127,0.8684097916672457
123,72.94146825396825,0.43948524669318934
124,73.51190476190476,1.30721070963337
125,72.81746031746032,1.2631777359371892
126,73.61111111111113,1.7186623153839669
127,73.38789682539682,0.895608635181932
128,73.01587301587303,1.9310229821251739
129,74.10714285714285,0.642930624842046
130,73.18948412698413,1.3479839525497193
131,73.4375,1.0111020392182326
132,74.03273809523809,0.7944254651809028
133,74.33035714285714,0.8570016142445965
134,74.2063492063492,1.675163173687327
135,74.62797619047619,1.2331153665333394
136,74.03273809523809,0.5296169767872614
137,74.15674603174604,0.1855980846614054
138,74.85119047619048,0.8824626425921259
139,74.65277777777777,0.5307771468014061
140,73.66071428571429,0.47448230331619434
141,74.05753968253968,1.2991865926298416
142,75.49603174603175,1.206387550299136
143,75.32242063492063,1.038709900365677
144,74.45436507936508,1.3656646724143044
145,74.52876984126983,1.2470044732119527
146,75.07440476190476,0.7756198299162652
147,75.74404761904762,0.5399687762171934
148,75.81845238095237,0.7290148043997579
149,76.21527777777777,0.9279904233070245
150,75.76884920634922,1.2660961327480333
151,76.04166666666667,0.6764971079854089
152,75.47123015873017,0.4718823807152894
153,77.25694444444444,1.0563263610638287
154,76.31448412698411,1.0457920953525792
155,75.81845238095238,0.6846316340199485
156,77.62896825396827,1.345243216500063
157,75.71924603174602,1.080506989622622
158,76.9593253968254,0.273942485545315
159,76.7609126984127,1.4329223041323762
160,76.28968253968254,0.6115490082310562
161,76.53769841269842,0.7692491279400158
162,76.38888888888889,0.6205355160315823
163,76.04166666666667,0.9431127649718088
164,76.73611111111113,1.8836148359174085
165,76.5625,1.3156534930431418
166,77.05853174603173,0.3711961693228096
167,77.1329365079365,1.575242510734175
168,76.63690476190477,2.4684744612636385
169,76.66170634920634,0.140298964521142
170,77.00892857142857,0.27839712699210495
171,77.08333333333333,0.5467611032998141
172,77.08333333333333,1.1251285934735942
173,77.10813492063492,0.49104637582399113
174,76.78571428571428,1.583033075122322
175,77.23214285714285,0.8439831114669449
176,76.21527777777779,0.3711961693228096
177,76.83531746031746,1.350719127399816
178,76.5625,1.19666052398957
179,78.1498015873016,1.0279951277808876
180,78.37301587301586,0.764436260288813
181,76.93452380952381,0.21904168815296443
182,77.40575396825396,0.14029896452113527
183,77.80257936507938,0.6691834108746075
184,79.63789682539682,0.9688504456658986
185,78.22420634920636,0.820329137328433
186,78.96825396825398,0.4478043175909617
187,78.24900793650794,1.2543818071827224
188,77.7529761904762,1.2757759076995696
189,78.54662698412697,1.8559808466140566
190,78.27380952380952,1.2553621760757652
191,77.40575396825396,0.245523187911992
192,77.97619047619048,0.789766038099733
193,77.80257936507937,1.614581428448392
194,78.99305555555556,0.6085240151976904
195,78.14980158730158,1.7186623153839717
196,77.9513888888889,1.1987148783327979
197,78.84424603174602,0.7323820962417387
198,79.41468253968254,0.5094900442503492
199,78.37301587301589,0.8292784472867337
200,77.85218253968254,0.6145591117739991
201,79.46428571428571,0.6900013761529531
202,79.21626984126985,0.8270501984391408
203,78.8938492063492,0.5094900442503455
204,79.61309523809523,0.6165576832666709
205,78.62103174603175,1.5008546895245283
206,78.86904761904763,1.0037751163119062
207,78.9434523809524,0.7390706560392527
208,79.83630952380952,0.7290148043997521
209,79.26587301587301,1.5276650391304052
210,78.76984126984127,0.07014948226057434
211,78.67063492063492,0.5837600345208271
212,80.60515873015873,1.1987148783327923
213,79.6626984126984,0.46399521165351415
214,80.03472222222221,0.7119394888098853
215,79.38988095238096,1.3972783750995326
216,79.93551587301587,0.6828323362071572
217,80.6795634920635,0.40450164757688584
218,79.91071428571428,0.5296169767872748
219,79.86111111111111,1.4909859489274917
220,80.38194444444444,0.6691834108746114
221,79.43948412698414,0.2739424855453202
222,80.18353174603175,0.21335132110720628
223,80.15873015873017,1.5131001034394442
224,81.34920634920634,0.24552318791199823
225,79.73710317460318,1.320320600615696
226,79.1170634920635,1.2455237628462004
227,80.08432539682539,0.8425241940209836
228,80.65476190476191,0.8949215551919034
229,80.62996031746032,0.516683200793641
230,80.05952380952381,0.5795298336085299
231,80.53075396825398,2.1222392326668063
232,80.40674603174602,0.8852464433320816
233,81.02678571428572,0.8218274566359561
234,80.62996031746032,0.9895802253601179
235,79.96031746031747,1.637280500406641
236,79.53869047619048,0.5296169767872655
237,80.53075396825396,0.6828323362071572
238,80.75396825396825,0.7247836902878163
239,80.4315476190476,1.3184557400795636
240,80.00992063492062,0.7247836902878205
241,80.15873015873017,1.493459247750454
242,80.6795634920635,0.5993574391663956
243,80.60515873015872,1.7788116147858242
244,79.78670634920634,0.5166832007936465
245,80.4563492063492,1.7078913988776652
246,80.80357142857143,0.5983302619947803
247,80.58035714285715,0.3695353280196302
248,81.0763888888889,0.9418074179587071
249,81.02678571428571,0.37939133285660337
250,81.29960317460318,0.9877136781617016
251,82.04365079365078,0.44780431759097034
252,80.82837301587301,1.309091589325069
253,81.02678571428572,0.5296169767872748
254,80.6795634920635,1.0422570133656073
255,80.82837301587301,0.7905445163943129
256,81.10119047619048,0.8173242585954397
257,80.95238095238095,1.0679092332148357
258,80.35714285714286,0.9720197391996791
259,82.14285714285714,0.7290148043997579
260,80.2579365079365,0.3117511183029909
261,80.50595238095238,1.1542734402996113
262,82.09325396825396,2.278238764120027
263,82.63888888888887,1.2155308288534592
264,80.55555555555556,0.8292784472867348
265,82.2420634920635,1.1403337234695043
266,81.67162698412699,0.3661910481208663
267,80.43154761904762,1.1590596672170599
268,80.40674603174604,0.9877136781617061
269,80.95238095238095,1.9582262840428448
270,81.59722222222221,0.9299768481772188
271,82.21726190476191,0.5190587682652845
272,81.89484126984128,0.8534052844288357
273,81.89484126984127,1.2276159395599806
274,81.77083333333333,1.098573144362605
275,81.49801587301586,1.2834671659658348
276,81.62202380952381,1.7491713970739515
277,82.51488095238095,0.16073265621050656
278,82.39087301587301,1.0632912257056517
279,82.51488095238095,0.7006174053484865
280,82.04365079365078,1.184778860366686
281,82.53968253968254,0.9017687977528654
282,81.91964285714285,0.5190587682652852
283,81.8452380952381,1.8616065480947628
284,81.62202380952381,1.4731391274719736
285,81.0515873015873,0.9688504456659051
286,81.94444444444444,0.5166832007936433
287,81.02678571428571,0.7390706560392528
288,82.2420634920635,0.5058551104754693
289,81.52281746031747,0.6828323362071509
290,82.16765873015872,1.2291182235480018
291,81.54761904761905,0.7967449605262354
292,81.59722222222221,1.7788116147858295
293,82.49007936507938,0.8381322047974067
294,81.94444444444444,0.5512428266590557
295,81.29960317460318,0.9764394685034506
296,82.09325396825396,0.4872738765969364
297,81.17559523809523,0.8505172717997168
298,81.49801587301586,0.2739424855453202
299,83.23412698412699,0.0927990423307046
300,82.46527777777779,0.9220054710040251
301,83.08531746031746,0.5993574391664023
302,81.94444444444446,0.2996787195831984
303,82.86210317460318,0.4559716346937075
304,81.94444444444444,0.933937023004107
305,82.83730158730158,0.8292784472867295
306,82.21726190476191,0.16073265621051314
307,83.25892857142857,1.003775116311912
308,82.0684523809524,1.6107671509057058
309,82.44047619047619,0.7006174053484829
310,82.16765873015872,1.0025487565182392
311,81.9940476190476,0.3793913328566052
312,83.0109126984127,0.8852464433320838
313,83.40773809523809,1.219572505272243
314,82.53968253968253,0.8534052844288301
315,82.31646825396825,0.38582215243312873
316,82.56448412698411,0.5512428266590531
317,82.14285714285715,0.6846316340199553
318,83.68055555555556,0.9457180538163564
319,82.96130952380953,1.052242233908548
320,82.39087301587301,0.4310056348457996
321,82.46527777777779,0.8203291373284332
322,82.86210317460318,0.33459170543730765
323,83.4077380952381,0.398372480263112
324,83.6309523809524,0.9945405583215962
325,82.73809523809523,1.4363524043224511
326,82.91170634920636,0.5445064087326466
327,83.0109126984127,0.1855980846614054
328,81.89484126984127,1.172252212112751
329,82.83730158730158,0.3952722581971566
330,82.21726190476191,1.5512396598325269
331,83.43253968253968,1.3937521149034837
332,82.68849206349206,1.4251743946982856
333,82.98611111111111,0.7247836902878181
334,82.71329365079366,0.6908922756539667
335,83.73015873015873,0.2455231879119992
336,83.13492063492063,1.0702107644043408
337,83.6061507936508,1.2170480303953641
338,83.5813492063492,1.478557396903658
339,83.6061507936508,1.791217270363864
340,83.90376984126985,0.704120514215199
341,83.06051587301586,0.49104637582399113
342,82.93650793650794,0.620535516031589
343,82.73809523809523,0.78976603809973
344,83.60615079365078,0.881067443865658
345,82.88690476190476,0.5296169767872682
346,83.55654761904762,0.4252586358998534
347,84.10218253968253,0.6719353761976156
348,83.53174603174604,1.4043043320329454
349,83.70535714285714,0.5467611032998141
350,82.51488095238096,0.10522422339085816
351,83.06051587301589,0.5166832007936408
352,83.2093253968254,0.8852464433320838
353,83.70535714285715,0.8218274566359618
354,83.77976190476191,0.9470180105177033
355,82.93650793650794,0.46399521165351537
356,83.35813492063492,0.6988592660518571
357,84.02777777777777,1.2455237628462035
358,84.12698412698413,0.7835103670104792
359,83.48214285714285,0.7006174053484895
360,83.28373015873017,0.1528872520577629
361,82.53968253968253,0.6988592660518514
362,83.75496031746032,0.2529275552377393
363,83.92857142857143,1.1251285934735926
364,83.77976190476191,0.5296169767872614
365,83.85416666666666,0.24300493479991542
366,84.44940476190476,0.3037561684998986
367,83.7797619047619,0.16073265621051094
368,84.72222222222221,0.5058551104754693
369,83.18452380952381,0.5296169767872695
370,84.49900793650794,0.8726494090158313
371,82.83730158730158,0.9764394685034463
372,84.35019841269842,1.2395832340872848
373,83.08531746031747,1.7068105688576598
374,83.3829365079365,0.18559808466140412
375,83.30853174603175,0.1855980846614054
376,83.43253968253968,1.2484834274457628
377,83.40773809523809,0.6571250644589174
378,84.62301587301587,0.49479011268006157
379,83.80456349206348,1.3119078527220474
380,83.63095238095237,1.093522206599634
381,84.12698412698414,0.6552502387709778
382,84.30059523809524,1.1135885079684362
383,84.07738095238095,1.0037751163119062
384,84.74702380952381,0.27839712699211
385,83.68055555555556,0.8381322047974153
386,83.43253968253968,0.23000045871764965
387,84.32539682539682,0.5307771468014061
388,84.7718253968254,1.2834671659658339
389,83.9781746031746,0.6235022366059739
390,83.70535714285715,0.8036632810525679
391,83.73015873015873,0.8425241940209883
392,84.15178571428572,1.1135885079684362
393,83.35813492063492,0.9099174765795728
394,84.07738095238095,1.7575910433062052
395,83.5813492063492,0.4947901126800523
396,84.15178571428571,0.9547805830813514
397,84.47420634920634,0.7835103670104839
398,83.48214285714285,0.7967449605262408
399,83.97817460317461,0.8090032951537717
400,83.9781746031746,1.0563263610638332


==> data/k_comp/acc_iidinf_BYZ0_LR0.01k=64__b=0__mode=MIN_ACCEPTED.csv <==
Epoch,Loss,StdDev
0,7.192460317460317,0.5962705992148472
1,11.979166666666666,1.6934236126102744
2,19.345238095238095,2.3724115165809754
3,25.669642857142858,1.5795320761994707
4,31.423611111111114,1.866885839936391
5,36.75595238095238,1.853659418755437
6,41.44345238095238,3.651144091186098
7,45.907738095238095,2.3692981142992062
8,50.74404761904762,4.3351017889763686
9,52.18253968253968,3.8658666207140313
10,56.770833333333336,2.9393804992206762
11,58.23412698412699,3.910007798200075
12,60.14384920634921,2.4424212309742424
13,64.70734126984127,3.3193382984765063
14,64.55853174603175,2.321566353935826
15,65.72420634920634,1.6496318599519735
16,66.84027777777777,1.923362695470366
17,67.41071428571429,1.7949907859843486
18,69.46924603174604,2.399737813873396
19,69.02281746031746,1.2215883289707117
20,70.58531746031747,0.6664200814754168
21,72.34623015873017,1.3588916202185255
22,73.41269841269842,0.704120514215199
23,73.8343253968254,1.2063875502991357
24,73.09027777777779,0.7196735182810973
25,74.37996031746032,2.2847095144695477
26,75.29761904761905,0.8949215551918984
27,75.62003968253968,0.9200018348706095
28,74.77678571428571,0.9193329857564754
29,74.97519841269842,2.08451402673122
30,75.9672619047619,0.6400539633216239
31,75.7688492063492,1.5845865917622346
32,77.3313492063492,1.8400036697412148
33,77.50496031746032,0.8852464433320892
34,78.14980158730158,1.3438707523952427
35,78.29861111111111,0.8021310331744109
36,79.41468253968254,0.3507474113028583
37,78.57142857142857,0.9352533549089698
38,78.47222222222223,0.7041205142151953
39,78.8690476190476,0.5296169767872654
40,79.76190476190476,1.0539945119481953
41,79.21626984126983,2.265241812258025
42,79.83630952380952,0.30375616849990444
43,79.93551587301586,0.2739424855453202
44,80.77876984126983,1.1207463817157737
45,80.33234126984128,0.4310056348457985
46,81.99404761904763,1.0799375524343895
47,80.00992063492065,1.0563263610638354
48,81.02678571428572,0.5467611032998141
49,80.828373015873,1.3990381722391338
50,81.4484126984127,0.8534052844288301
51,81.20039682539682,0.6664200814754194
52,80.92757936507935,0.8292784472867244
53,82.66369047619048,0.7756198299162652
54,81.94444444444444,1.07365381061078
55,82.26686507936508,0.8852464433320777
56,82.31646825396827,1.5155373132392997
57,83.06051587301589,1.0062233519395216
58,81.99404761904763,1.0381175365305766
59,83.55654761904762,0.9776985785926154
60,81.74603174603175,0.9496125852716599
61,83.08531746031747,0.4478043175909617
62,82.68849206349206,0.5237775813973915
63,82.36607142857143,0.5261211169542707
64,82.56448412698414,1.0351506326740672
65,82.71329365079366,0.18559808466140412
66,83.20932539682539,0.8270501984391408
67,83.25892857142857,0.48219796863153724
68,83.6061507936508,0.12646377761887057
69,83.40773809523809,0.4972702791608052
70,83.5565476190476,0.8173242585954397
71,85.04464285714286,0.5983302619947786
72,84.39980158730158,1.2514360924149628
73,84.12698412698414,1.2155308288534534
74,82.63888888888889,0.9764394685034463
75,84.15178571428572,1.3800027523059086
76,83.43253968253968,1.1435656630355708
77,83.85416666666667,0.598330261994785
78,83.2093253968254,1.1847788603666827
79,84.87103174603173,0.7716443048662641
80,84.07738095238095,0.9547805830813566
81,84.10218253968253,0.5774031114495466
82,83.92857142857143,0.3983724802631235
83,83.06051587301586,0.39057578740137855
84,84.87103174603175,1.0873169750388452
85,84.5734126984127,0.19528789370069588
86,85.63988095238095,1.1590596672170599
87,84.10218253968253,0.45597163469370716
88,84.5734126984127,0.33459170543730765
89,85.24305555555556,0.704120514215199
90,84.59821428571428,0.7290148043997579
91,84.84623015873017,0.33459170543730377
92,84.64781746031747,1.1403337234695043
93,84.79662698412697,0.6323188880943399
94,85.09424603174602,0.1753737056514325
95,85.46626984126983,1.227615939559974
96,85.78869047619048,0.1822537010999438
97,85.39186507936508,0.7196735182810942
98,85.91269841269842,0.7811515748027613
99,84.74702380952381,0.3983724802631226
100,85.76388888888887,0.5644745375367614
101,85.61507936507935,0.5741982590669766
102,85.78869047619048,0.42089689356341925
103,85.06944444444444,0.4394852466931819
104,85.63988095238095,0.10522422339085145
105,85.61507936507935,1.073653810610783
106,85.71428571428572,0.47448230331619434
107,85.46626984126983,0.23000045871765376
108,85.56547619047619,0.4252586358998534
109,85.04464285714286,0.06075123369998321
110,84.79662698412699,0.7547184550943875
111,85.63988095238096,0.7756198299162639
112,86.25992063492065,1.4710498637239018
113,86.30952380952381,0.0
114,86.28472222222221,0.5478849710906352
115,86.83035714285715,0.6313453403451289
116,85.7638888888889,0.33459170543730377
117,86.06150793650794,0.1855980846614092
118,86.58234126984128,0.6115490082310447
119,86.95436507936508,0.3117511183029909
120,86.08630952380952,0.2783971269921113
121,85.41666666666667,1.2801079266432478
122,85.98710317460318,0.6205355160315847
123,87.20238095238095,1.2987130418240203
124,86.30952380952381,0.9193329857564885
125,86.85515873015873,0.9139645720579523
126,86.45833333333333,0.26480848839363075
127,85.76388888888887,0.311751118302983
128,86.80555555555554,1.0736538106107798
129,85.91269841269842,1.4847846772912459
130,86.28472222222221,0.6205355160315914
131,86.48313492063492,0.7119394888098853
132,86.43353174603175,0.24552318791200015
133,85.86309523809524,0.27839712699211
134,87.20238095238096,0.8570016142445911
135,86.21031746031747,0.15288725205775675
136,86.55753968253968,0.7595928983687242
137,87.37599206349205,0.790544516394307
138,88.14484126984128,0.5837600345208261
139,86.23511904761904,0.5983302619947869
140,87.02876984126983,0.4559716346937069
141,86.95436507936506,0.6988592660518571
142,86.18551587301589,0.4394852466931886
143,86.16071428571428,0.789766038099733
144,85.98710317460318,0.4394852466931923
145,86.03670634920634,0.40450164757688956
146,86.43353174603175,1.1041581988865063
147,87.12797619047619,0.3983724802631226
148,86.95436507936508,1.4584514313481298
149,87.82242063492065,0.03507474113028382
150,88.02083333333333,0.5296169767872615
151,86.40873015873017,0.5307771468014094
152,87.35119047619048,0.9072093828458317
153,87.92162698412699,0.6774057680430405
154,87.37599206349205,0.6085240151976854
155,86.63194444444444,0.8641493745131181
156,87.6984126984127,1.334223973840557
157,86.06150793650795,0.620535516031589
158,87.92162698412699,0.42670264221442367
159,87.6984126984127,0.9279904233070245
160,87.8968253968254,0.9017687977528669
161,86.7311507936508,0.46399521165351537
162,87.3015873015873,0.5993574391663928
163,87.42559523809524,0.4252586358998534
164,87.42559523809524,0.21904168815297567
165,86.83035714285715,0.7756198299162602
166,87.45039682539682,1.2410710320631737
167,88.12003968253968,0.820329137328439
168,86.21031746031747,0.5058551104754786
169,87.6984126984127,0.6774057680430405
170,87.05357142857143,1.1052718231724796
171,87.64880952380952,1.159059667217047
172,86.40873015873017,0.8852464433320791
173,87.92162698412699,0.5237775813973914
174,88.46726190476188,0.761210776449545
175,87.25198412698414,0.49479011268006157
176,87.22718253968253,0.09279904233070586
177,87.59920634920634,0.35596974440494383
178,88.26884920634922,0.8726494090158313
179,88.04563492063492,0.5307771468014045
180,88.24404761904763,0.36450740219987604
181,88.0704365079365,0.6552502387709711
182,87.25198412698414,0.2739424855453202
183,87.22718253968253,0.46000091743530597
184,87.57440476190476,0.21904168815297084
185,88.54166666666667,0.5567942539842212
186,87.20238095238096,0.24300493479991542
187,87.77281746031747,0.09279904233070586
188,88.04563492063492,0.677405768043036
189,88.21924603174604,0.6495932963149235
190,86.85515873015873,0.3858221524331354
191,88.14484126984127,0.3711961693228108
192,87.97123015873017,0.7041205142151953
193,88.19444444444446,0.5774031114495466
194,87.5,0.6165576832666697
195,87.3263888888889,1.2215883289707052
196,87.54960317460318,0.5512428266590522
197,87.52480158730158,0.3507474113028583
198,87.6984126984127,0.516683200793641
199,87.8968253968254,0.8726494090158313
200,87.82242063492065,0.9457180538163503
201,88.41765873015872,0.33459170543729644
202,88.02083333333333,0.10522422339085145
203,87.54960317460318,1.4251743946982793
204,88.2440476190476,0.4380833763059417
205,86.90476190476188,0.8612973886004626
206,88.21924603174602,0.43100563484580484
207,87.57440476190476,0.27839712699211
208,88.12003968253968,0.46399521165351537
209,87.87202380952381,0.12150246739996061
210,87.37599206349206,1.156403097904236
211,88.39285714285715,0.7587826657132151
212,88.8888888888889,0.7692491279400221
213,87.17757936507935,0.7498123242971666
214,88.88888888888887,1.2834671659658339
215,87.94642857142856,0.24300493479992122
216,87.6984126984127,1.4635038186440419
217,88.29365079365078,0.7298580838076492
218,87.12797619047619,0.6075123369997972
219,88.12003968253968,1.150002293588259
220,88.24404761904763,0.6429306248420438
221,87.72321428571428,0.4586617561732879
222,88.0704365079365,0.764436260288813
223,87.10317460317462,1.0457920953525834
224,88.16964285714285,0.8949215551918984
225,88.46726190476191,0.5795298336085305
226,87.84722222222223,0.8641493745131115
227,87.89682539682538,0.6664200814754186
228,88.16964285714285,0.4252586358998593
229,87.87202380952381,0.3695353280196226
230,88.41765873015872,0.45597163469370977
231,88.02083333333333,0.3214653124210197
232,88.93849206349206,0.7323820962417387
233,88.02083333333333,1.3570797639190897
234,88.04563492063492,0.8852464433320838
235,88.16964285714285,0.8612973886004626
236,87.54960317460318,0.6085240151976844
237,87.6736111111111,0.5741982590669807
238,88.54166666666667,0.5190587682652845
239,87.97123015873017,0.5058551104754804
240,88.34325396825398,0.9139645720579506
241,88.3184523809524,0.6846316340199553
242,88.34325396825398,1.277703062737228
243,87.59920634920634,1.5752425107341683
244,88.21924603174602,0.35596974440493717
245,88.6656746031746,1.2470044732119607
246,88.3184523809524,0.5858636811020678
247,88.2688492063492,0.6381289846363396
248,87.87202380952381,0.5296169767872682
249,88.4920634920635,0.39057578740137855
250,87.6984126984127,0.140298964521142
251,88.71527777777777,0.7644362602888122
252,88.24404761904763,0.7465236579014128
253,89.36011904761904,0.4586617561732879
254,88.96329365079366,0.704120514215199
255,87.20238095238095,0.48219796863153724
256,88.51686507936508,0.6719353761976271
257,88.4920634920635,0.6774057680430383
258,88.02083333333333,0.8824626425921195
259,88.16964285714285,0.12150246739995481
260,88.2688492063492,0.4947901126800523
261,88.0704365079365,0.40450164757689017
262,88.44246031746032,1.377772263128095
263,88.56646825396825,0.792875365235401
264,87.15277777777779,0.3661910481208717
265,88.61607142857144,0.7587826657132086
266,87.45039682539682,0.6115490082310501
267,88.56646825396825,1.0957699421812763
268,88.39285714285715,0.5261211169542774
269,88.8640873015873,0.704120514215199
270,88.39285714285715,0.18225370109993802
271,87.99603174603175,0.12646377761887057
272,89.13690476190476,0.16073265621051752
273,88.31845238095237,0.42525863589985263
274,88.81448412698414,0.7595928983687269
275,88.36805555555556,0.0927990423307046
276,88.36805555555556,0.5094900442503522
277,88.44246031746032,0.632318888094338
278,88.19444444444446,0.6691834108745984
279,89.03769841269842,0.6381289846363396
280,89.6081349206349,0.5512428266590491
281,88.91369047619048,0.4380833763059465
282,88.46726190476191,0.36953532801962635
283,88.39285714285715,0.5190587682652852
284,88.21924603174602,0.34544613782698746
285,88.78968253968254,0.3905757874013804
286,89.2361111111111,0.24552318791199296
287,88.19444444444444,0.23000045871764965
288,89.0625,0.8990361587495967
289,88.2440476190476,0.6846316340199553
290,87.99603174603175,0.4910463758239849
291,88.64087301587301,0.7835103670104775
292,88.96329365079366,1.0098845769594404
293,87.74801587301586,0.4600009174352993
294,88.36805555555556,0.4478043175909617
295,88.51686507936506,0.0927990423307046
296,88.0456349206349,0.3711961693228096
297,88.19444444444446,1.4847846772912459
298,88.8888888888889,0.18559808466141173
299,87.72321428571429,0.3983724802631235
300,88.2440476190476,0.3983724802631173
301,88.44246031746032,0.1528872520577629
302,88.71527777777777,0.516683200793641
303,88.91369047619047,0.4586617561732872
304,88.8640873015873,0.4872738765969369
305,88.8640873015873,1.2977654218205494
306,89.26091269841271,0.5644745375367617
307,88.02083333333333,0.33824855399271014
308,88.66567460317462,0.9119432693874084
309,88.34325396825398,0.7547184550943947
310,88.56646825396825,0.5741982590669742
311,88.61607142857144,1.098573144362605
312,88.96329365079366,0.45597163469370977
313,88.36805555555554,1.1141407462904875
314,88.71527777777777,1.1500022935882548
315,88.96329365079366,0.6691834108746009
316,88.81448412698411,0.12646377761886407
317,88.71527777777779,1.0207894656377292
318,89.21130952380952,0.36450740219987604
319,89.33531746031747,1.2892054978538665
320,89.28571428571428,0.5983302619947786
321,88.4920634920635,0.6495932963149208
322,89.60813492063492,0.40450164757688584
323,88.51686507936508,1.3062692541928274
324,88.83928571428572,0.06075123369998321
325,89.16170634920634,0.8021310331744224
326,87.94642857142857,0.47448230331619434
327,88.71527777777779,0.885246443332077
328,88.83928571428572,0.5795298336085238
329,88.51686507936506,0.39527225819714473
330,88.91369047619048,0.4380833763059465
331,88.93849206349206,0.39527225819715067
332,88.09523809523809,1.3570797639190915
333,89.68253968253968,0.4718823807152894
334,87.8968253968254,0.7041205142151962
335,88.59126984126983,0.8425241940209834
336,88.61607142857143,0.30375616849989284
337,89.03769841269842,1.0207894656377303
338,89.08730158730161,0.46399521165351415
339,89.48412698412699,0.3952722581971566
340,89.13690476190476,1.0111020392182233
341,89.58333333333333,0.6342615006222467
342,89.13690476190476,0.3037561684998986
343,88.71527777777779,0.6719353761976271
344,89.0625,1.375985268519864
345,88.91369047619048,0.26480848839364135
346,89.2609126984127,0.24552318791199343
347,89.2609126984127,0.49104637582398686
348,88.39285714285715,0.6165576832666634
349,89.4593253968254,0.1753737056514325
350,88.71527777777777,0.3711961693228095
351,89.16170634920634,0.18559808466140415
352,88.44246031746032,0.5512428266590461
353,89.03769841269839,0.7692491279400171
354,88.98809523809524,0.8036632810525635
355,89.08730158730158,0.7692491279400158
356,89.70734126984127,0.4718823807152894
357,89.48412698412699,0.40450164757689017
358,89.55853174603175,0.28059792904227726
359,88.6656746031746,0.8852464433320838
360,88.81448412698411,0.6323188880943444
361,88.14484126984127,1.1041581988865063
362,88.51686507936508,0.8512401935382178
363,89.03769841269842,0.933937023004103
364,89.0625,1.17330120759076
365,88.69047619047619,0.9173235123465758
366,89.03769841269842,0.6664200814754194
367,89.31051587301589,1.1548062228990932
368,89.21130952380952,0.700617405348492
369,88.6656746031746,0.03507474113028382
370,89.13690476190476,0.7587826657132151
371,88.71527777777777,0.7014948226056965
372,89.08730158730158,0.5774031114495466
373,89.75694444444446,0.9612015067001989
374,88.74007936507935,0.5445064087326429
375,89.4593253968254,0.49104637582398497
376,89.70734126984127,0.7196735182810973
377,88.91369047619048,0.5795298336085335
378,89.31051587301586,0.140298964521142
379,89.68253968253968,0.6719353761976148
380,89.48412698412699,0.5512428266590479
381,89.90575396825398,0.1753737056514325
382,89.23611111111113,0.732382096241738
383,89.11210317460318,0.42670264221441206
384,90.7986111111111,0.4478043175909638
385,89.75694444444444,0.7835103670104792
386,89.38492063492062,0.6988592660518572
387,90.12896825396825,0.1855980846614054
388,88.44246031746032,0.2529275552377393
389,89.73214285714288,0.5858636811020678
390,89.18650793650794,0.9119432693874195
391,89.83134920634922,0.6908922756539667
392,90.07936507936508,0.6908922756539667
393,89.21130952380952,0.3983724802631182
394,89.65773809523809,0.4821979686315372
395,89.90575396825396,0.4600009174352993
396,88.96329365079366,0.7247836902878246
397,89.55853174603175,0.9119432693874143
398,89.68253968253968,0.7595928983687293
399,89.55853174603176,0.1528872520577629
400,89.65773809523809,0.6682635706997804


==> data/snli_comp/SNLI_0_iid_naive_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.1318765613767834,0.02157102934755123
50,0.9460878868897756,0.028541503692743275
100,0.839303101102511,0.024936044439085012
150,0.7749484943019019,0.024818277775763283
200,0.7391263759798474,0.046755788498445985
250,0.702906361884541,0.0359822450817794
300,0.6610604234867625,0.039639633506038496
350,0.6432418218917317,0.028787970037749036
400,0.622576536403762,0.028931546233897733
450,0.6045582948459519,0.03904346197374614
500,0.5863751769065857,0.025440335821048193
550,0.573319687611527,0.030960023163116846
600,0.5584446109003491,0.034508093407022766
650,0.5509060960676936,0.036460227926899104
700,0.5362957401408089,0.029247065573494657
750,0.5193073749542236,0.038598912780236694
800,0.5237620886829164,0.03648307072647476
850,0.5147302001714705,0.038527660618063904
900,0.5034543656640583,0.03258789154096513
950,0.49397131386730403,0.02970346121941267
1000,0.4917893434564273,0.02828211910812613
1050,0.4724625854028596,0.029656926555097267
1100,0.46373683628108764,0.029945954618372902
1150,0.4585232072406345,0.025734206872846055
1200,0.4647635287708707,0.034007502386900375
1250,0.45416484855943257,0.03810146205737675
1300,0.4544703952140278,0.025807684063387085
1350,0.43426672120889026,0.03306348907952062
1400,0.4299744226866298,0.034820259279829575
1450,0.4244915404253536,0.029540095811072798
1500,0.42399713562594527,0.03271231707855786
1550,0.42063470267587233,0.022910620413892645
1600,0.43025969217220944,0.03633965168222155
1650,0.41241531239615553,0.02704034370763286
1700,0.4056164448459943,0.027363574459563087
1750,0.4089280135101742,0.03406009866706737
1800,0.3875882484846645,0.02867603383655417
1850,0.39759351561466855,0.0288803617075752
1900,0.384564109146595,0.020949211215159125
1950,0.3812452823751502,0.023558037695594315
1999,0.38363864190048647,0.03135674503923858


==> data/snli_comp/SNLI_0_non_iid_naive_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.1041833075384297,0.046926317015840525
50,0.9522496180401907,0.03291724893128617
100,0.8614530025257006,0.051170246468675525
150,0.7976210994852914,0.027601316928514596
200,0.7423373320036465,0.030572615994380777
250,0.6977519533700414,0.029473635058699762
300,0.6937394705083636,0.015066484492352282
350,0.6438977122306824,0.03752044339492677
400,0.62412212540706,0.02799115808460913
450,0.6066627692845131,0.03807953351084353
500,0.5888937099112406,0.027216196579602503
550,0.5669761250416437,0.03226015082927659
600,0.5713991911874877,0.036663617660459
650,0.5665280616117848,0.026868315067195093
700,0.5407844069931241,0.02725300727774928
750,0.5275670265158018,0.02039059340741797
800,0.5218701975213157,0.039776762741580395
850,0.5038549655841457,0.03128504092824086
900,0.5068919791115655,0.03261017865881575
950,0.48075215477082467,0.021845326816774552
1000,0.4766017397244771,0.0279112357733708
1050,0.4744573889507187,0.026804333409395423
1100,0.46821046496431035,0.020042762855826214
1150,0.46140701406531864,0.02550150054803249
1200,0.45033318797747296,0.02977768012933568
1250,0.44589141632119816,0.02919845845490839
1300,0.44949790090322495,0.03190426099513709
1350,0.43518964283996153,0.020050678784067903
1400,0.4263993038071526,0.01974557464712172
1450,0.4191546556022432,0.024170663281351944
1500,0.4210559833380911,0.02663579828119774
1550,0.4312223963853386,0.018800662179335317
1600,0.40749691302577656,0.024618379168953854
1650,0.4061110624008708,0.020745492928251442
1700,0.4011200910641087,0.014447003925176055
1750,0.4022723001738389,0.029164122779647743
1800,0.39261336583230233,0.01733379274976626
1850,0.38336833152506083,0.016504295036637907
1900,0.3959952079587512,0.023477263844923678
1950,0.3855056185275316,0.01619991851219754
1999,0.3824742639230358,0.01853529907392568


==> data/snli_comp/SNLI_3_iid_trimmed_mean_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.0598736339145236,0.0816065331136329
50,0.9435458646880256,0.03327487127952831
100,0.880262914631102,0.013981647147175874
150,0.833202494515313,0.019185333176758274
200,0.7891930109924741,0.01146954717983249
250,0.7745894855923123,0.038760692641436764
300,0.7389712697929807,0.03194122448449677
350,0.729486400882403,0.020096746186892455
400,0.7052208557724953,0.0330108231577209
450,0.6929518861903085,0.026698394793655374
500,0.6898513692948552,0.027189283406423643
550,0.6705202584465345,0.01800632807083213
600,0.6724007030328115,0.032471694094296615
650,0.6667999707990222,0.04013045602021714
700,0.6361124805278249,0.010504202241662172
750,0.6304033291008738,0.028849398898844986
800,0.627540912065241,0.021694356641052685
850,0.6336350970798068,0.029352391387462845
900,0.6178301614191798,0.02420587570320266
950,0.6166395503613683,0.023554776811818216
1000,0.6117054513759084,0.013141642344312279
1050,0.5900090742442343,0.01980401788823626
1100,0.6044178331891695,0.017722956281708575
1150,0.602512790924973,0.009508735283748003
1200,0.6021251041028234,0.01948521199078191
1250,0.5941084499160448,0.01796730767517704
1300,0.6027289521363047,0.019588544203443827
1350,0.5779111633698145,0.017750531424399127
1400,0.5956987490256628,0.02857907469751788
1450,0.5814725384116173,0.014693942672612247
1500,0.5891441843575902,0.00905536083920053
1550,0.5871663441260656,0.013973310375283867
1600,0.5940060334073173,0.008795502824380198
1650,0.5819456453124682,0.004344085862113347
1700,0.5703014027741221,0.008953369865281332
1750,0.5726205367181038,0.016792082415431453
1800,0.5779918026592997,0.016221910428071067
1850,0.5588169164127774,0.004259119750818757
1900,0.5764458626508713,0.019118099831464293
1950,0.5717262749870619,0.011770706871012237
1999,0.5789263587858943,0.009572586707717545


==> data/snli_comp/SNLI_3_non_iid_trimmed_mean_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,1.9872593664460714,0.13425905671403726
50,1.5072516633404627,0.041577368353059446
100,1.5225295954280431,0.23571281567782681
150,1.5283396558629143,0.13579965361571583
200,1.5598060120311048,0.17674266718262707
250,1.6912649340099761,0.2579198585092698
300,1.5305309610234366,0.18560177510244524
350,1.630540494289663,0.16444326227508374
400,1.5226081874635484,0.2105321904909546
450,1.5621313372006018,0.2486415843874109
500,1.6536350643469226,0.25094858726289776
550,1.6460398518376882,0.23878212835578666
600,1.8374685914152196,0.29196321856531726
650,1.8730542579044898,0.36221196637732855
700,1.7240142600817812,0.3369771114442589
750,1.5758581304301817,0.28934044796722147
800,1.7820043094042273,0.3931788122743571
850,1.67450627249976,0.3470703675111949
900,1.7056223520388205,0.48564656447488425
950,1.762450157147315,0.44107077131123507
1000,1.7564476132392883,0.47923864807736305
1050,1.7731687296181917,0.47291564421998783
1100,1.7146645786447658,0.4179565724540476
1150,1.8466582078900602,0.5973482112461688
1200,1.682962990262442,0.4602439374031695
1250,1.7358706316186323,0.5181031429632491
1300,1.831941192659239,0.5866068262957895
1350,1.8383053899225261,0.49547331643673864
1400,1.7080309900144737,0.5652328673297171
1450,1.7930142970548737,0.5571399411798744
1500,1.8957643365073535,0.5102638956317117
1550,1.7895251042726965,0.4232470482427518
1600,1.7143416334357526,0.5005655104019825
1650,1.7110270118961732,0.47380545587338446
1700,1.7453911878789465,0.5189099192204354
1750,1.7885065932447712,0.6664660192361406
1800,1.839720501874884,0.5709629146822888
1850,1.780970560386777,0.48365110335676414
1900,1.949497336211304,0.6090102365329713
1950,1.900219036059247,0.6206690235170568
1999,1.9035212488638031,0.6001437157979385


==> data/trec_comp/TREC_0_iid_naive_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.718070367972056,0.13017110431742987
50,1.5927206873893738,0.0359526227077982
100,1.5049845774968464,0.011100889179679985
150,1.426481197277705,0.027732550301729667
200,1.3070769177542791,0.03979577944582222
250,1.2531537744734023,0.039313202087759236
300,1.1652255306641262,0.03725647904649158
350,1.0654352141751184,0.013799673295643789
400,0.9955857925944859,0.041901075263863295
450,0.9184227403667239,0.01118141190427946
500,0.8489926937553619,0.014424364376505537
550,0.7851502332422468,0.009374036565380953
600,0.741044713391198,0.011006621857635466
650,0.6986563561691178,0.01312932964796734
700,0.6709534294075437,0.017311587507993047
750,0.6579157676961688,0.017915068858285005
800,0.6275801584124565,0.020218076275236214
850,0.5847394532627529,0.008445357402873685
900,0.5788457476430469,0.01586381597781982
950,0.5384372704558902,0.01131194148545969
1000,0.5297196548846034,0.012279997676348218
1050,0.5041469103760189,0.009747348669323455
1100,0.5097404734955894,0.011728491756527865
1150,0.4872766815953784,0.013504099619119659
1200,0.46134899391068346,0.010793694515035633
1250,0.45273551676008433,0.019912162692858806
1300,0.45717633681164854,0.014766210858720874
1350,0.44289137340254253,0.01146758995621139
1400,0.42796285284890073,0.014916181678362504
1450,0.420572619057364,0.019004381499349722
1500,0.4137583441204495,0.012523954720877287
1550,0.40780808611048586,0.01914532256952241
1600,0.4125944947203,0.015722133063006866
1650,0.38962888676259255,0.013870873607964825
1700,0.3941560971240203,0.011127181091632387
1750,0.37682997559507686,0.016034561354663943
1800,0.3710858676996496,0.015435732753780322
1850,0.3707699448698097,0.026206320125420974
1900,0.35861815098259187,0.014110753137904023
1950,0.3538509623871909,0.010888478294082078
2000,0.3536595300667816,0.01993102803314292
2050,0.3526471273766623,0.01709696282973886
2100,0.34775390062067246,0.018384735798509445
2150,0.3432028488152557,0.013743950695665884
2200,0.3290215834147401,0.008151238330680611
2250,0.3154516845113701,0.012318674124044237
2300,0.33817409723997116,0.024199061154805603
2350,0.31077022726337117,0.015622819665172006
2400,0.31027906346652245,0.014126844157607777
2450,0.31698788661095834,0.01150189484431591
2500,0.30968483247690726,0.010275601376735827
2550,0.2977413406802548,0.017225261904439654
2600,0.2874811817374494,0.01637400879772625
2650,0.293538433396154,0.019401662422697263
2700,0.29052426914374035,0.01417529177379714
2750,0.2774644618233045,0.016005079148992275
2800,0.280814851116803,0.024477586785322032
2850,0.27587879407736987,0.02563458434443115
2900,0.2645653647681077,0.016796226389911472
2950,0.2635524599916405,0.013766743671509372
3000,0.27259411497248537,0.021175655317263547
3050,0.2578754507833057,0.01648750378005042
3100,0.26132466913097435,0.028719639690629788
3150,0.2497699844340483,0.018934048381770072
3200,0.2476605356981357,0.014751159624969985
3250,0.24104432885845503,0.016839875278037597
3300,0.235170792374346,0.022991517357667367
3350,0.23917582465542686,0.016826448667756802
3400,0.2278310375081168,0.017367914178363017
3450,0.2326730495939652,0.014250549480963534
3500,0.23027483725713357,0.013960038652469933
3550,0.22158848142458332,0.012737395371486401
3600,0.24040340694288412,0.02124010962968742
3650,0.22582967682845065,0.012636603221212364
3700,0.22328411932620737,0.01810149614217975
3750,0.23027109106381735,0.027561275555267665
3800,0.2193625451376041,0.013659114022078797
3850,0.22000333480536938,0.022211815085550365
3900,0.20817246701982287,0.016895814001330445
3950,0.21604270570807985,0.016493764067929947
3999,0.2448548260662291,0.03644598662106998


==> data/trec_comp/TREC_0_non_iid_naive_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.7080344549483724,0.13103870938230938
50,1.6388770275645783,0.05280123636316819
100,1.5138270474142501,0.01852713005898258
150,1.451264386375745,0.01962193523765686
200,1.334401998254988,0.035017238324122006
250,1.245461614595519,0.03360056239115408
300,1.162290667494138,0.051728972774677195
350,1.0809881852732763,0.04270903446726077
400,1.0134246721863747,0.03850768971849001
450,0.9413236429293951,0.05120016047286038
500,0.8881114075581232,0.039031894914057175
550,0.8316853700412645,0.03516032587059185
600,0.77851770280136,0.02678387901438311
650,0.7125306406782733,0.040914166115090564
700,0.6796421483159065,0.028214255881443762
750,0.6582342154449887,0.019865449217770073
800,0.6167577145000299,0.03710905237864871
850,0.5885378176139461,0.03527201970831927
900,0.5646501717468103,0.021332649531675338
950,0.5425017045603858,0.025875266332269317
1000,0.5454155285325316,0.021872731607390117
1050,0.5084296204149723,0.020205647557633297
1100,0.5019732266664505,0.03245548386929607
1150,0.483736304152343,0.009329596737773116
1200,0.4761645152337021,0.0037439769861458455
1250,0.45377964816159677,0.017580313306436706
1300,0.44975248330997103,0.02881156038421255
1350,0.43288153761790854,0.01886772252737621
1400,0.42189720531718605,0.016024828623700083
1450,0.4142286102804873,0.009142731037721914
1500,0.40169567718274063,0.010388609031532698
1550,0.3935213460483485,0.013077275552005727
1600,0.38945942258255356,0.007599041977508091
1650,0.3875054758456018,0.018138499313314283
1700,0.3679102893608312,0.020194353470434315
1750,0.35889618709269494,0.02024464267587843
1800,0.35785569799029165,0.011377276809975514
1850,0.34979723714705974,0.024935320442719542
1900,0.34902403917577535,0.012144990396087197
1950,0.33521078614931965,0.005055067517211372
2000,0.3313458146941331,0.010773566257390963
2050,0.32256455077893204,0.011259211125488732
2100,0.32935781774318057,0.01874343947698216
2150,0.33034848670164746,0.009584785273032354
2200,0.31768330952359575,0.0035240544150656867
2250,0.3124512549127556,0.0161018750653557
2300,0.2960559260100126,0.014788648343575739
2350,0.29220443420733017,0.01935540308293456
2400,0.29907790887066055,0.013443296413962637
2450,0.2926223491991146,0.02360236023907138
2500,0.281939503736794,0.004430333922381418
2550,0.2802054243576195,0.01286305486346062
2600,0.27757363973392385,0.024008317974077074
2650,0.2704096935016827,0.015974545353145995
2700,0.2683345816201634,0.01690950103245529
2750,0.2630976513545546,0.008721222564578237
2800,0.25232886323808795,0.016604546855518768
2850,0.24926144875482556,0.015532146439826476
2900,0.2554678597177068,0.019396277152465585
2950,0.24256134452298284,0.019247283968415928
3000,0.24229354814936718,0.022825029946877348
3050,0.24177374866687587,0.019314319583143603
3100,0.23653050920822552,0.01837509752482022
3150,0.24286752866788042,0.015040273401571934
3200,0.2448875093832612,0.034029419893343876
3250,0.23035757228111228,0.012216690230342095
3300,0.23840747346791127,0.03096581380111196
3350,0.22550047747790813,0.014474385371846676
3400,0.21553018445976904,0.01768063049261629
3450,0.2232029102483971,0.015185366153872932
3500,0.2102500537617339,0.017497387176008107
3550,0.22568325594895414,0.016095820387745503
3600,0.21614232304919925,0.020823000404701655
3650,0.20923852341042626,0.021291660956585544
3700,0.20811182266980824,0.017559256924497446
3750,0.22167773283500636,0.04261144284699695
3800,0.1994115909458035,0.02447325614693571
3850,0.19958792326764926,0.02552607755233587
3900,0.19843006673424193,0.02674928486459201
3950,0.20527160861012006,0.018184994108238463
3999,0.20700357329203853,0.023885907111522425


==> data/trec_comp/TREC_3_iid_trimmed_mean_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.7593628631697764,0.12071054810046383
50,1.651031113333172,0.006922190823514294
100,1.5932440923319922,0.01171695610309731
150,1.5499399536185796,0.030382478992229518
200,1.504617220825619,0.023241915288721906
250,1.4553917679521773,0.013786833089016473
300,1.4039081003930833,0.023088251064113465
350,1.3276964525381725,0.013662375115713804
400,1.2692482703261907,0.007305992833865784
450,1.2585180136892529,0.023528673370666137
500,1.1727614270316231,0.010023682602029555
550,1.1239614337682724,0.014493339064069521
600,1.0800174822409947,0.019870884336753398
650,1.0373900317483475,0.02554673791474018
700,1.0116199602683384,0.02213316529065958
750,0.9795192894008425,0.02280518164464345
800,0.9136832273668714,0.024325124416181933
850,0.8910525043805441,0.02053177441084386
900,0.8657754543754789,0.008753886292186762
950,0.8325671735737058,0.019287937617806627
1000,0.7925783627563053,0.015646301959631327
1050,0.7721960925393635,0.005892660538609942
1100,0.7469181699885262,0.005844387803714697
1150,0.723484241300159,0.011683895005149275
1200,0.7094310108158323,0.03537354510854891
1250,0.6855229238669077,0.024931474709325593
1300,0.6594989092813598,0.00787081065047375
1350,0.6671995561983849,0.056110034419330476
1400,0.6416395637724136,0.004323775708041237
1450,0.6238271453314357,0.0274170071100964
1500,0.6128818599714174,0.029282988701785723
1550,0.5979382958677081,0.01802607651811117
1600,0.5863575579391586,0.019937645232736275
1650,0.5723187343941795,0.02249971598561928
1700,0.5607218874825372,0.018641162231391145
1750,0.5616390407085419,0.032363057380312275
1800,0.5404369342658256,0.02102677643759588
1850,0.5384950290123621,0.04773042311448466
1900,0.5258941658669047,0.012453871961457846
1950,0.5303181591961118,0.0172889629603779
2000,0.527719468706184,0.03282811396179529
2050,0.5084950907362832,0.019752080524884218
2100,0.5056419049700102,0.020148920579294915
2150,0.501002865533034,0.036339786880703634
2200,0.4891306766205364,0.042734009278420505
2250,0.4869625311758783,0.018203385022456865
2300,0.47356924414634705,0.03134706483683323
2350,0.4854356116718716,0.03385472929567939
2400,0.47073709468046826,0.0379469492396959
2450,0.4824270059665044,0.03437234091544374
2500,0.4713988097177611,0.04572299659572512
2550,0.44993916153907776,0.03208339040109722
2600,0.442510465780894,0.03676010795902784
2650,0.4466660378707779,0.027884141836139898
2700,0.4507040547000038,0.024257495828829214
2750,0.43246107134554124,0.02453920928143506
2800,0.44704643471373456,0.03169534107223352
2850,0.4190126611954636,0.02342054702699287
2900,0.43423236947920585,0.01999629942871868
2950,0.41827772267990637,0.02550520844630204
3000,0.41356132634811926,0.033626920750806644
3050,0.4174327792392836,0.025325652216058335
3100,0.41545251591338056,0.010655861884800222
3150,0.40299501104487306,0.0249020274893484
3200,0.396579760644171,0.03338254013544226
3250,0.4018061661885844,0.027360245381760386
3300,0.3975831129484706,0.02282365934752964
3350,0.3959840275347233,0.04915158878812361
3400,0.39006910887029433,0.031071669497534125
3450,0.3962016652027766,0.02599847756022132
3500,0.39188701783617336,0.025760181694851867
3550,0.3826376845439275,0.03732272187967551
3600,0.38607765941156286,0.028149247728099434
3650,0.390438600960705,0.026690536704310385
3700,0.37422141432762146,0.027184246788227163
3750,0.3780035571091705,0.029740888360063365
3800,0.36534438489211923,0.046069961674703216
3850,0.3587712438570128,0.031960962066474564
3900,0.368416890501976,0.03418991526658629
3950,0.3563733883202076,0.02730062624494902
3999,0.38777783533765214,0.031571886664027285


==> data/trec_comp/TREC_3_non_iid_trimmed_mean_tm_full_knowledge_0.25_12_1.csv <==
Epoch,Loss,StdDev
0,2.634779214859009,0.13747580023857608
50,1.9902699109580784,0.023995212044190705
100,1.8967424879471462,0.06023591773153384
150,1.9792334213852882,0.04569188860036094
200,1.9196500782337453,0.118934130427646
250,1.840216654870245,0.03792480239153705
300,1.818058850036727,0.06473660158984534
350,1.8700569065080748,0.08812446759544228
400,1.7382509716682966,0.08016069192491271
450,1.7061617465482817,0.06118180916875841
500,1.6767016434007223,0.08612262262550872
550,1.6281693445311651,0.07452863931135349
600,1.570536620501015,0.05719517347365942
650,1.5355544578697948,0.013590172274706804
700,1.5048946833444967,0.02068536538890505
750,1.5162739159746303,0.14103462242277148
800,1.3256452725165422,0.06335737194435079
850,1.322848275717762,0.1277543709174565
900,1.37941593138708,0.07000709775723822
950,1.3507917823476925,0.03828078076554365
1000,1.2564271796080801,0.07874820018255792
1050,1.2786554475832317,0.048567858493836304
1100,1.2696828235768611,0.0642099892173986
1150,1.2635976295504303,0.0869128814974832
1200,1.2787469722744493,0.03293828321615971
1250,1.2117802620761926,0.09718301703798216
1300,1.188845396766232,0.06499945242365185
1350,1.2859651795071032,0.04671768585829151
1400,1.3014501257696087,0.10754259250860411
1450,1.204445253436764,0.0651197100775969
1500,1.2641163947474625,0.06655229299673833
1550,1.1507570192010865,0.034977070566379935
1600,1.2839937620899742,0.031646258642395925
1650,1.2794081383746947,0.09267886015864009
1700,1.3441894359679685,0.020053764918719953
1750,1.2604786947421316,0.07767694005285972
1800,1.3081988581559723,0.11508523852018743
1850,1.3248218754823835,0.12041867457478013
1900,1.2902010461418991,0.050773681143022546
1950,1.2825550769662692,0.06938977437831967
2000,1.317778310014142,0.004559629537718955
2050,1.380584346389191,0.008751355882452244
2100,1.2425580462440848,0.034864067047523976
2150,1.4919860809006622,0.12015120072174158
2200,1.3837843434367743,0.05318663086924546
2250,1.4064653534442186,0.13264981840855733
2300,1.4076947038346486,0.16152356048629266
2350,1.4235659780291219,0.15990714491044972
2400,1.3874498211338908,0.14008735192802102
2450,1.3139469712041318,0.07171460796032104
2500,1.4105639355257154,0.14982558116929348
2550,1.3511882113396292,0.0597836858483369
2600,1.3703092337818816,0.1722019687053113
2650,1.3360339705314903,0.11977585812881587
2700,1.3931753447072373,0.15189455896381432
2750,1.4811399196494472,0.1968929255940001
2800,1.3980045815308888,0.19248728303953014
2850,1.432624671375379,0.04664848695596541
2900,1.4975402988752142,0.14539705832081076
2950,1.3993600017339407,0.1162219053915732
3000,1.506653420239066,0.12265055234006574
3050,1.5119186995499252,0.047129024102648985
3100,1.4340812501031905,0.05139035361820382
3150,1.3580368033791375,0.13176996433611696
3200,1.433322480750374,0.12334401133427837
3250,1.4292500157219667,0.12319407226770293
3300,1.462424492993806,0.19142362068349691
3350,1.452004362311628,0.20590058943613956
3400,1.431080511615922,0.19501466923341398
3450,1.360569739015773,0.1134225450788097
3500,1.4211448715909176,0.29468983907924107
3550,1.4020228113772142,0.050116459798765035
3600,1.5260168575785225,0.1613330210522142
3650,1.3710419927568485,0.047780293729903986
3700,1.4203945853902649,0.16339625043507502
3750,1.4187823321230504,0.24896055735196268
3800,1.5126424338539233,0.10344305663157674
3850,1.5038756611368929,0.19146672968057082
3900,1.4567356824215192,0.15079271521690082
3950,1.4677154772475156,0.0800572641951862
3999,1.4294562437312885,0.10582687248024934

